Semi-analytic modeling of the EBL and consequences for extragalactic gamma-ray spectra

Attenuation of high-energy gamma rays by pair-production with UV, optical and IR extragalactic background light (EBL) photons provides a link between the history of galaxy formation and high-energy astrophysics. We present results from our latest semi-analytic models (SAMs), which employ the main ingredients thought to be important to galaxy formation and evolution, as well as an improved model for reprocessing of starlight by dust to mid- and far-IR wavelengths. These SAMs are based upon a Lambda-CDM hierarchical structural formation scenario, and are successful in reproducing a large variety of observational constraints such as number counts, luminosity and mass functions, and color bimodality. Our fiducial model is based upon a WMAP5 cosmology, and treats dust emission using empirical templates. This model predicts a background flux considerably lower than optical and near-IR measurements that rely on subtraction of zodiacal and galactic foregrounds, and near the lower bounds set by number counts of resolvable sources at a large number of wavelengths. We also show the results of varying cosmological parameters and dust attenuation model used in our SAM. For each EBL prediction, we show how the optical depth due to electron-positron pair-production is affected by redshift and gamma-ray energy, and the effect of gamma-ray absorption on the spectra of a variety of extragalactic sources. We conclude with a discussion of the implications of our work, comparisons to other models and key measurements of the EBL and a discussion of how the burgeoning science of gamma-ray astronomy will continue to help constrain cosmology. The low EBL flux predicted by our fiducial model suggests an optimistic future for further studies of distant gamma-ray sources.

==> datatab_eblflux_fiducial.dat <==
Wavelength (ang), flux at z=0.0,0.015,0.025,0.044,0.05,0.2,0.4,0.5,0.6,0.8,1.0,1.25,1.5,2.0,2.5,3.0,4.0,5.0,6.0,7.0
  
     100.00000   2.9273530e-15   4.2049045e-15       0.0000000   2.3203717e-15       0.0000000       0.0000000       0.0000000   1.1717345e-14       0.0000000       0.0000000   3.1581074e-14       0.0000000   5.8001728e-14   7.1680806e-14       0.0000000   1.0186041e-13   9.1243426e-14       0.0000000   6.1773548e-14   4.2394037e-09
       115.08004   4.1142259e-13   4.1480389e-13   4.1946002e-13   4.6211968e-13   4.7311982e-13   8.2625047e-13   1.8596229e-12   2.4302388e-12   3.1024706e-12   5.4506920e-12   8.5967446e-12   1.3216248e-11   1.7876374e-11   2.7566636e-11   3.9114968e-11   4.5402590e-11   4.9396994e-11   4.7549441e-11   5.7630585e-11   3.2011408e-09
       132.43415   8.6980270e-13   8.8752177e-13   9.1084690e-13   1.0069217e-12   1.0354151e-12   1.9227736e-12   3.8585596e-12   5.1570020e-12   6.7712728e-12   1.1320070e-11   1.7206313e-11   2.4920561e-11   3.2848370e-11   5.0472403e-11   6.7142288e-11   7.5152058e-11   7.9920295e-11   8.2965366e-11   6.7167385e-11   2.4171565e-09
       152.75661   1.7025770e-12   1.7369850e-12   1.7816681e-12   1.9435954e-12   1.9868703e-12   3.4539467e-12   6.7902027e-12   8.9510607e-12   1.1460377e-11   1.8178918e-11   2.6109668e-11   3.6609442e-11   4.7594770e-11   7.0065276e-11   8.9257733e-11   9.8671840e-11   1.0760078e-10   9.5954165e-11   7.6517526e-11   1.8167902e-09
       175.79236   2.7625482e-12   2.8207086e-12   2.8985814e-12   3.1352047e-12   3.1993199e-12   5.4571496e-12   1.0217797e-11   1.3169488e-11   1.6477371e-11   2.4837885e-11   3.4671206e-11   4.7658409e-11   6.0748721e-11   8.6027540e-11   1.0776738e-10   1.2108531e-10   1.2205420e-10   1.0835456e-10   8.5522740e-11   1.3718441e-09
       202.30192   3.9130298e-12   3.9917685e-12   4.1088469e-12   4.4293196e-12   4.5208512e-12   7.5629233e-12   1.3561538e-11   1.7172749e-11   2.1176393e-11   3.1174759e-11   4.2755908e-11   5.7716636e-11   7.2384260e-11   1.0110670e-10   1.2680758e-10   1.3806090e-10   1.3923167e-10   1.2423288e-10   1.0424273e-10   1.0358688e-09
       232.80913   8.0193349e-12   8.1830148e-12   8.4097397e-12   9.1598966e-12   9.3249194e-12   1.5340548e-11   2.8318594e-11   3.6041805e-11   4.3962680e-11   6.4910944e-11   9.1608909e-11   1.2934436e-10   1.7175739e-10   2.4765042e-10   3.3176965e-10   3.9362047e-10   4.5406294e-10   4.7864930e-10   1.1637181e-09   7.8217652e-10
       268.53445   2.4415180e-11   2.4977175e-11   2.5861500e-11   2.8430896e-11   2.9045884e-11   4.9980520e-11   9.7210672e-11   1.2487902e-10   1.5550308e-10   2.4095538e-10   3.5861705e-10   5.3352007e-10   7.2691631e-10   1.1117324e-09   1.5603318e-09   1.9127119e-09   2.3683434e-09   2.9380532e-09   4.8649242e-09   5.8790178e-10
       309.02954   4.7671866e-11   4.8880726e-11   5.0849970e-11   5.5449740e-11   5.6757179e-11   1.0238459e-10   1.9255793e-10   2.4973337e-10   3.1892183e-10   5.0741461e-10   7.4989185e-10   1.0999864e-09   1.4725218e-09   2.3202344e-09   3.1888850e-09   3.8380108e-09   4.8395293e-09   6.2358948e-09   4.8509127e-09   4.4392006e-10
       355.63132   7.1930128e-11   7.3844465e-11   7.6941050e-11   8.3993072e-11   8.6015574e-11   1.5205988e-10   2.8796290e-10   3.7848247e-10   4.8628438e-10   7.6477359e-10   1.1101032e-09   1.6067135e-09   2.1822638e-09   3.4426258e-09   4.6468926e-09   5.6340834e-09   7.3316036e-09   7.5075023e-09   7.7854772e-09   3.3520059e-10
       409.26066   1.0089736e-10   1.0348116e-10   1.0768273e-10   1.1715504e-10   1.1990850e-10   2.1354607e-10   4.0796365e-10   5.3577062e-10   6.8704526e-10   1.0646204e-09   1.5379789e-09   2.2586905e-09   3.0894902e-09   4.8942020e-09   6.6715243e-09   8.1760815e-09   1.0359458e-08   1.1189846e-08   1.0334031e-08   2.5310736e-10
       470.97733   1.3014680e-10   1.3352262e-10   1.3907868e-10   1.5127156e-10   1.5491642e-10   2.7701835e-10   5.2313661e-10   6.8384085e-10   8.7274728e-10   1.3462936e-09   1.9514985e-09   2.8718395e-09   3.9356132e-09   6.2833516e-09   8.5936191e-09   1.0691763e-08   1.3437361e-08   1.4030947e-08   1.1635250e-08   1.9111940e-10
       543.25033   1.6308228e-10   1.6730381e-10   1.7421899e-10   1.8940016e-10   1.9389274e-10   3.4386018e-10   6.4044878e-10   8.3617381e-10   1.0693387e-09   1.6502634e-09   2.3910993e-09   3.5407330e-09   4.8919992e-09   7.8566341e-09   1.0901394e-08   1.3495535e-08   1.7226259e-08   1.7193527e-08   1.6103126e-08   1.4364972e-10
       625.17269   1.9997766e-10   2.0508508e-10   2.1337162e-10   2.3164535e-10   2.3711935e-10   4.1730896e-10   7.7455772e-10   1.0121285e-09   1.2936271e-09   1.9931631e-09   2.9060547e-09   4.3494497e-09   6.0439675e-09   9.8542467e-09   1.3756090e-08   1.7270448e-08   2.1863437e-08   2.2577075e-08   1.9418389e-08   1.0846878e-10
       719.44898   2.3556484e-10   2.4152034e-10   2.5125383e-10   2.7243701e-10   2.7885181e-10   4.8807015e-10   9.0279323e-10   1.1781793e-09   1.5049498e-09   2.3204182e-09   3.3907309e-09   5.1019023e-09   7.1250556e-09   1.1651198e-08   1.6357508e-08   2.0512458e-08   2.6124577e-08   2.6106091e-08   2.0831795e-08   8.1903936e-11
       827.94216   2.6455641e-10   2.7116451e-10   2.8207419e-10   3.0552718e-10   3.1272443e-10   5.4374886e-10   1.0011692e-09   1.3035482e-09   1.6598991e-09   2.5522522e-09   3.7393488e-09   5.6276501e-09   7.8273004e-09   1.2759446e-08   1.7805973e-08   2.2212923e-08   2.8066789e-08   2.6768705e-08   1.9488682e-08   6.1845026e-11
       954.99259   3.7909887e-10   3.8897191e-10   4.0195893e-10   4.3818382e-10   4.4728461e-10   7.8394576e-10   1.4707758e-09   1.9169997e-09   2.4527733e-09   3.8246417e-09   5.6890220e-09   8.8908351e-09   1.3008372e-08   2.2565495e-08   3.2794634e-08   4.2983938e-08   5.5866032e-08   5.4874535e-08   9.0911925e-08   4.6484137e-11
       1099.0058   7.0052478e-10   7.1851844e-10   7.4459670e-10   8.1217488e-10   8.3032096e-10   1.4957684e-09   2.7989029e-09   3.6768351e-09   4.7257610e-09   7.4431184e-09   1.1434324e-08   1.8578693e-08   2.7657476e-08   4.9272771e-08   7.2616154e-08   9.2537286e-08   1.1771029e-07   1.3338899e-07   1.1199660e-07   3.5099811e-11
       1264.7363   1.0315719e-09   1.0587269e-09   1.1018641e-09   1.1991525e-09   1.2274324e-09   2.1746612e-09   4.0378905e-09   5.2926558e-09   6.8216642e-09   1.0964644e-08   1.6963647e-08   2.7154617e-08   3.9691598e-08   6.8341567e-08   9.6255364e-08   1.1850388e-07   1.4535288e-07   1.3813717e-07   8.4526063e-08   2.6503594e-11
       1455.4591   1.2839305e-09   1.3170262e-09   1.3702261e-09   1.4865628e-09   1.5210849e-09   2.6544610e-09   4.9181011e-09   6.4877811e-09   8.4185481e-09   1.3565456e-08   2.0676267e-08   3.2124201e-08   4.5597185e-08   7.4438089e-08   1.0048901e-07   1.1951302e-07   1.3773323e-07   1.0654653e-07   6.5163338e-08   2.0012658e-11
       1674.9429   1.4560479e-09   1.4926700e-09   1.5525588e-09   1.6797467e-09   1.7185339e-09   2.9740922e-09   5.5629378e-09   7.3547536e-09   9.5188444e-09   1.5116933e-08   2.2463412e-08   3.3755757e-08   4.6427923e-08   7.1904241e-08   9.3500087e-08   1.1030164e-07   1.0973017e-07   8.1120132e-08   4.7160206e-08   1.5111402e-11
       1931.9683   1.5286032e-09   1.5665012e-09   1.6292181e-09   1.7602001e-09   1.8009327e-09   3.1250369e-09   5.8437318e-09   7.6767313e-09   9.8396494e-09   1.5246547e-08   2.2038332e-08   3.1883430e-08   4.2414316e-08   6.2716989e-08   7.9736299e-08   8.7596259e-08   8.0741407e-08   5.7609196e-08   3.2403165e-08   1.1358076e-11
       2223.3099   1.5411749e-09   1.5796284e-09   1.6437185e-09   1.7764730e-09   1.8181877e-09   3.1502460e-09   5.7859344e-09   7.5077801e-09   9.5079117e-09   1.4328055e-08   2.0034147e-08   2.8005851e-08   3.6337643e-08   5.2108189e-08   6.2219577e-08   6.5314104e-08   5.8417311e-08   4.0796195e-08   2.3827338e-08   8.5763950e-12
       2558.5859   1.5201829e-09   1.5577000e-09   1.6203770e-09   1.7487811e-09   1.7892726e-09   3.0485011e-09   5.4606407e-09   6.9937245e-09   8.7136529e-09   1.2679131e-08   1.7255183e-08   2.3469593e-08   2.9860626e-08   4.0720531e-08   4.6812797e-08   4.8474059e-08   4.2295905e-08   2.9637202e-08   1.6469489e-08   6.4759692e-12
       2944.4216   1.4752335e-09   1.5103730e-09   1.5688143e-09   1.6883334e-09   1.7255243e-09   2.8790925e-09   4.9974870e-09   6.2776677e-09   7.6865024e-09   1.0895273e-08   1.4489292e-08   1.9334771e-08   2.3929747e-08   3.1210666e-08   3.5303637e-08   3.6035175e-08   3.1023818e-08   2.1079507e-08   1.2109490e-08   4.8899540e-12
       3396.2527   1.4171398e-09   1.4497255e-09   1.5037701e-09   1.6140997e-09   1.6481272e-09   2.6785007e-09   4.4644899e-09   5.5265056e-09   6.6815972e-09   9.2548460e-09   1.2115920e-08   1.5683652e-08   1.8988486e-08   2.4193332e-08   2.6927385e-08   2.7074386e-08   2.2664070e-08   1.5347742e-08   8.5150547e-09   3.6754014e-12
       3908.4090   1.3899125e-09   1.4202274e-09   1.4693721e-09   1.5721035e-09   1.6023354e-09   2.5283902e-09   4.1168593e-09   5.0487043e-09   6.0554675e-09   8.2890110e-09   1.0680830e-08   1.3677288e-08   1.6562606e-08   2.1172574e-08   2.3576029e-08   2.3645714e-08   1.9680490e-08   1.3273752e-08   9.6972030e-09   2.7752670e-12
       4497.7986   1.4271867e-09   1.4572104e-09   1.5048807e-09   1.6066141e-09   1.6357475e-09   2.5381106e-09   4.0863283e-09   5.0103102e-09   5.9812018e-09   8.1272115e-09   1.0446165e-08   1.3410901e-08   1.6284237e-08   2.0867074e-08   2.3063821e-08   2.2715742e-08   1.8551242e-08   1.3290099e-08   7.6594036e-09   2.0955825e-12
       5176.0683   1.4490406e-09   1.4783237e-09   1.5251178e-09   1.6234648e-09   1.6519956e-09   2.5354061e-09   4.0498231e-09   4.9349486e-09   5.8731028e-09   7.9176259e-09   1.0098675e-08   1.2848626e-08   1.5425677e-08   1.9234095e-08   2.0555432e-08   1.9843893e-08   1.5711622e-08   1.0135085e-08   5.3074448e-09   1.5823581e-12
       5794.2870   1.4377873e-09   1.4664379e-09   1.5120099e-09   1.6088967e-09   1.6367566e-09   2.5017285e-09   3.9453010e-09   4.7845263e-09   5.6724471e-09   7.5733412e-09   9.5727351e-09   1.2018732e-08   1.4232689e-08   1.7162701e-08   1.7940110e-08   1.6961255e-08   1.2938336e-08   7.8180944e-09   4.2870670e-09   1.2627134e-12
       5970.3529   1.4383174e-09   1.4669847e-09   1.5125211e-09   1.6094938e-09   1.6372925e-09   2.4947966e-09   3.9221077e-09   4.7507470e-09   5.6243230e-09   7.4888143e-09   9.4384766e-09   1.1803891e-08   1.3917769e-08   1.6635000e-08   1.7284785e-08   1.6261476e-08   1.2248406e-08   7.3434914e-09   4.0575447e-09   1.1893366e-12
       6870.6844   1.4208536e-09   1.4482319e-09   1.4921229e-09   1.5846144e-09   1.6112676e-09   2.4206647e-09   3.7541949e-09   4.5139130e-09   5.3032844e-09   6.9627831e-09   8.6464865e-09   1.0595362e-08   1.2212888e-08   1.4109915e-08   1.4308392e-08   1.3275868e-08   9.4032852e-09   5.6523396e-09   3.0676422e-09   8.9805880e-13
       7498.9421   1.3853464e-09   1.4116854e-09   1.4538390e-09   1.5418926e-09   1.5674079e-09   2.3389317e-09   3.5915300e-09   4.2960881e-09   5.0229989e-09   6.5329089e-09   8.0255771e-09   9.6936701e-09   1.1041169e-08   1.2549236e-08   1.2613315e-08   1.1449716e-08   7.9853339e-09   4.7666170e-09   2.5752211e-09   7.5388443e-13
       7906.7863   1.3572518e-09   1.3827403e-09   1.4234654e-09   1.5087895e-09   1.5335995e-09   2.2789827e-09   3.4754010e-09   4.1450606e-09   4.8334733e-09   6.2463849e-09   7.6165935e-09   9.1252603e-09   1.0329300e-08   1.1638068e-08   1.1620798e-08   1.0444422e-08   7.2463437e-09   4.2973604e-09   2.3164369e-09   6.7811722e-13
       9099.1327   1.2771762e-09   1.3005789e-09   1.3380040e-09   1.4166502e-09   1.4391766e-09   2.1055540e-09   3.1571773e-09   3.7371675e-09   4.3242501e-09   5.4906221e-09   6.5879980e-09   7.7644668e-09   8.6865326e-09   9.6725534e-09   9.4137969e-09   8.3326539e-09   5.7092134e-09   3.3475458e-09   1.8673270e-09   5.1204104e-13
       10000.000   1.2153424e-09   1.2370818e-09   1.2717236e-09   1.3440418e-09   1.3648647e-09   1.9780825e-09   2.9333187e-09   3.4524612e-09   3.9715469e-09   4.9935786e-09   5.9442518e-09   6.9503336e-09   7.7475552e-09   8.5261213e-09   8.1997364e-09   7.2264159e-09   4.8764805e-09   2.8559597e-09   1.5083210e-09   4.2394037e-13
       10471.285   1.1797826e-09   1.2006152e-09   1.2337844e-09   1.3029860e-09   1.3229779e-09   1.9096627e-09   2.8167127e-09   3.3053245e-09   3.7912210e-09   4.7464025e-09   5.6300890e-09   6.5610500e-09   7.3029588e-09   7.9841990e-09   7.6385565e-09   6.7130584e-09   4.4911470e-09   2.6185235e-09   1.3550265e-09   3.8663821e-13
       12078.138   1.0482441e-09   1.0661244e-09   1.0947380e-09   1.1538992e-09   1.1711535e-09   1.6685349e-09   2.4162967e-09   2.8103270e-09   3.2003713e-09   3.9600526e-09   4.6541270e-09   5.3867743e-09   5.9326702e-09   6.3381748e-09   5.9946924e-09   5.1824095e-09   3.4025670e-09   1.9015935e-09   9.7263503e-10   2.9060613e-13
       12793.813   9.8967533e-10   1.0063139e-09   1.0329293e-09   1.0880570e-09   1.1041631e-09   1.5640396e-09   2.2490444e-09   2.6087655e-09   2.9637795e-09   3.6526638e-09   4.2839336e-09   4.9395701e-09   5.4166914e-09   5.7500795e-09   5.4006903e-09   4.6464418e-09   3.0286147e-09   1.6718406e-09   8.5770943e-10   2.5900299e-13
       13899.526   9.0536414e-10   9.2033616e-10   9.4425593e-10   9.9382969e-10   1.0083076e-09   1.4151636e-09   2.0195277e-09   2.3348472e-09   2.6449128e-09   3.2475491e-09   3.7991623e-09   4.3622451e-09   4.7602210e-09   5.0269635e-09   4.6786953e-09   4.0081425e-09   2.5604625e-09   1.3975985e-09   7.1689927e-10   2.1943443e-13
       15995.580   7.6914372e-10   7.8135207e-10   8.0082269e-10   8.4101816e-10   8.5266723e-10   1.1854154e-09   1.6729030e-09   1.9270688e-09   2.1778412e-09   2.6605785e-09   3.0957563e-09   3.5380283e-09   3.8496140e-09   4.0151505e-09   3.7271969e-09   3.1547214e-09   1.9586090e-09   1.0613466e-09   5.6470989e-10   1.6569323e-13
       16481.624   7.4113919e-10   7.5283565e-10   7.7148479e-10   8.0997442e-10   8.2119335e-10   1.1398366e-09   1.6053520e-09   1.8487653e-09   2.0884478e-09   2.5473614e-09   2.9605849e-09   3.3820582e-09   3.6752605e-09   3.8271746e-09   3.5489903e-09   2.9911933e-09   1.8501514e-09   1.0042255e-09   5.2358891e-10   1.5606473e-13
       18407.720   6.3850545e-10   6.4844197e-10   6.6428666e-10   6.9683123e-10   7.0641883e-10   9.7140586e-10   1.3620049e-09   1.5656129e-09   1.7626960e-09   2.1372057e-09   2.4748252e-09   2.8157405e-09   3.0387798e-09   3.1609863e-09   2.8854738e-09   2.3942435e-09   1.4593087e-09   7.9271679e-10   3.8341141e-10   1.2511367e-13
       21183.611   5.1369416e-10   5.2130303e-10   5.3366087e-10   5.5888967e-10   5.6633871e-10   7.7276431e-10   1.0743048e-09   1.2278263e-09   1.3762465e-09   1.6598712e-09   1.9100128e-09   2.1525297e-09   2.3182441e-09   2.3751402e-09   2.1274101e-09   1.7441722e-09   1.0466445e-09   5.4182727e-10   2.5568334e-10   9.4472362e-14
       21232.445   5.1169000e-10   5.1927503e-10   5.3160867e-10   5.5672218e-10   5.6413180e-10   7.6965777e-10   1.0697917e-09   1.2225121e-09   1.3702069e-09   1.6524324e-09   1.9011763e-09   2.1423488e-09   2.3071330e-09   2.3628901e-09   2.1157059e-09   1.7342489e-09   1.0403366e-09   5.3818115e-10   2.5334156e-10   9.4038301e-14
       24434.305   3.9526501e-10   4.0099175e-10   4.1033818e-10   4.2902171e-10   4.3467757e-10   5.8730134e-10   8.0371367e-10   9.1295356e-10   1.0187131e-09   1.2138823e-09   1.3823524e-09   1.5456070e-09   1.6427010e-09   1.6424930e-09   1.4449159e-09   1.1680679e-09   6.7885031e-10   3.4199310e-10   1.4575040e-10   7.1007590e-14
       26977.394   3.2244252e-10   3.2696987e-10   3.3431257e-10   3.4894639e-10   3.5337024e-10   4.7259996e-10   6.4032603e-10   7.2334526e-10   8.0209722e-10   9.4754947e-10   1.0726393e-09   1.1861195e-09   1.2492247e-09   1.2326094e-09   1.0716138e-09   8.6126323e-10   4.9258725e-10   2.4348637e-10   1.1720531e-10   5.8251186e-14
       28119.008   2.9514947e-10   2.9923490e-10   3.0589552e-10   3.1915297e-10   3.2316308e-10   4.3052373e-10   5.8078585e-10   6.5450654e-10   7.2451806e-10   8.5417665e-10   9.6464570e-10   1.0634643e-09   1.1185873e-09   1.1006042e-09   9.5472857e-10   7.6658756e-10   4.3658802e-10   2.1326253e-10   1.0717126e-10   5.3617279e-14
       31988.951   2.2155401e-10   2.2449462e-10   2.2930184e-10   2.3881883e-10   2.4170157e-10   3.1850543e-10   4.2280899e-10   4.7386205e-10   5.2262792e-10   6.1151966e-10   6.8393724e-10   7.4831598e-10   7.8297973e-10   7.6411022e-10   6.6250093e-10   5.2892018e-10   3.0333501e-10   1.5839926e-10   8.1432977e-11   4.1429031e-14
       32359.366   2.1572389e-10   2.1858453e-10   2.2324270e-10   2.3246629e-10   2.3526474e-10   3.0966069e-10   4.1046039e-10   4.5977968e-10   5.0692846e-10   5.9248360e-10   6.6199295e-10   7.2361168e-10   7.5647251e-10   7.3753858e-10   6.3880834e-10   5.1032626e-10   2.9332397e-10   1.5418831e-10   7.8294293e-11   4.0485991e-14
       32508.730   2.1342808e-10   2.1625412e-10   2.2084536e-10   2.2995669e-10   2.3271911e-10   3.0617420e-10   4.0559434e-10   4.5425303e-10   5.0075040e-10   5.8495816e-10   6.5333354e-10   7.1384354e-10   7.4596913e-10   7.2704695e-10   6.2942317e-10   5.0299496e-10   2.8918101e-10   1.5237265e-10   7.7070848e-11   4.0114813e-14
       33036.954   2.0554085e-10   2.0823283e-10   2.1263736e-10   2.2135521e-10   2.2399672e-10   2.9421220e-10   3.8900680e-10   4.3543414e-10   4.7969181e-10   5.5932848e-10   6.2394676e-10   6.8073158e-10   7.1044481e-10   6.9178644e-10   5.9807009e-10   4.7905089e-10   2.7608550e-10   1.4589651e-10   7.5283797e-11   3.8842285e-14
       33496.544   1.9897301e-10   2.0157486e-10   2.0581722e-10   2.1421635e-10   2.1676322e-10   2.8424279e-10   3.7532383e-10   4.1991972e-10   4.6231730e-10   5.3825608e-10   5.9987845e-10   6.5369712e-10   6.8150905e-10   6.6323997e-10   5.7298666e-10   4.5992281e-10   2.6587268e-10   1.4167837e-10   7.4282419e-11   3.7783725e-14
       34994.517   1.7935810e-10   1.8166402e-10   1.8542671e-10   1.9289846e-10   1.9516570e-10   2.5466093e-10   3.3484779e-10   3.7405490e-10   4.1093156e-10   4.7645848e-10   5.2948831e-10   5.7530899e-10   5.9849085e-10   5.8196324e-10   5.0311989e-10   4.0647826e-10   2.3825896e-10   1.3003956e-10   7.1263692e-11   3.4618223e-14
       35974.933   1.6783674e-10   1.6998734e-10   1.7349347e-10   1.8043415e-10   1.8253777e-10   2.3737527e-10   3.1141477e-10   3.4749073e-10   3.8121099e-10   4.4101136e-10   4.8932487e-10   5.3102010e-10   5.5220525e-10   5.3668482e-10   4.6539633e-10   3.7740350e-10   2.2450373e-10   1.2380958e-10   6.9005157e-11   3.2757049e-14
       37239.171   1.5435490e-10   1.5630667e-10   1.5948488e-10   1.6577445e-10   1.6767515e-10   2.1720360e-10   2.8416914e-10   3.1654465e-10   3.4664827e-10   4.0009692e-10   4.4321155e-10   4.8040325e-10   4.9941187e-10   4.8571268e-10   4.2358075e-10   3.4518222e-10   2.0908096e-10   1.1672998e-10   6.7160698e-11   3.0570657e-14
       46841.538   8.6328821e-11   8.7340534e-11   8.8974341e-11   9.2234684e-11   9.3217858e-11   1.1910020e-10   1.5355516e-10   1.7012933e-10   1.8564699e-10   2.1417558e-10   2.3860443e-10   2.6242557e-10   2.7845876e-10   2.8697587e-10   2.6783579e-10   2.3546992e-10   1.6550366e-10   1.1002679e-10   8.0297772e-11   1.9321573e-14
       53723.192   6.0812652e-11   6.1512539e-11   6.2636863e-11   6.4895629e-11   6.5567883e-11   8.3557151e-11   1.0838548e-10   1.2069390e-10   1.3237956e-10   1.5527808e-10   1.7679579e-10   2.0038192e-10   2.2055536e-10   2.4339327e-10   2.4487294e-10   2.3086092e-10   1.8201009e-10   1.3283838e-10   1.0007793e-10   1.4688626e-14
       60079.294   4.6178330e-11   4.6714579e-11   4.7568090e-11   4.9329482e-11   4.9839061e-11   6.4009035e-11   8.4617762e-11   9.5329620e-11   1.0578637e-10   1.2742960e-10   1.4933098e-10   1.7596544e-10   2.0079480e-10   2.3617242e-10   2.5076800e-10   2.4667364e-10   2.0404783e-10   1.5497246e-10   1.1706320e-10   1.1745057e-14
       65959.338   3.8754680e-11   3.9242000e-11   4.0021071e-11   4.1661882e-11   4.2144299e-11   5.5513535e-11   7.7407033e-11   8.9301903e-11   1.0127544e-10   1.2812746e-10   1.5832454e-10   1.9851186e-10   2.3933120e-10   3.0920751e-10   3.5212017e-10   3.6234034e-10   3.1292582e-10   2.3333866e-10   1.3262603e-10   9.7443348e-15
       76020.624   3.1273454e-11   3.1728610e-11   3.2377382e-11   3.3914921e-11   3.4306680e-11   4.7921549e-11   7.1672532e-11   8.5793330e-11   1.0021896e-10   1.3445446e-10   1.7532734e-10   2.3038246e-10   2.9031611e-10   3.9332150e-10   4.5657049e-10   4.7469817e-10   4.0440967e-10   2.8040474e-10   3.4706698e-10   7.3357059e-15
       84673.240   2.8994578e-11   2.9488555e-11   3.0272787e-11   3.1915119e-11   3.2393990e-11   4.7200621e-11   7.5205065e-11   9.1460653e-11   1.0902894e-10   1.5218827e-10   2.0287930e-10   2.7522605e-10   3.4959106e-10   4.8132329e-10   5.6218285e-10   5.7419026e-10   4.9026354e-10   3.5393481e-10   1.6798083e-10   5.9130617e-15
       94974.348   2.4805827e-11   2.5242868e-11   2.5967599e-11   2.7431895e-11   2.7891252e-11   4.2125021e-11   6.7024397e-11   8.1874484e-11   9.8731775e-11   1.3783653e-10   1.8345638e-10   2.4370719e-10   3.0353250e-10   3.9493277e-10   4.3617528e-10   4.2226692e-10   3.3052353e-10   2.0253059e-10   5.1771052e-11   4.6999380e-15
       104241.40   2.1516956e-11   2.1919393e-11   2.2588285e-11   2.3948848e-11   2.4377299e-11   3.6980583e-11   5.8615924e-11   7.1933120e-11   8.6434554e-11   1.1995469e-10   1.5658730e-10   2.0350112e-10   2.4544912e-10   3.0427666e-10   3.1631448e-10   2.9998947e-10   2.4091624e-10   9.6187249e-11   5.2770300e-11   3.9014347e-15
       111435.36   1.9942389e-11   2.0328116e-11   2.0948493e-11   2.2227585e-11   2.2613690e-11   3.4091504e-11   5.4617682e-11   6.6997773e-11   8.0434973e-11   1.1066736e-10   1.4338110e-10   1.8329428e-10   2.1860896e-10   2.6448109e-10   2.7310387e-10   2.6152752e-10   2.0085157e-10   8.8318877e-11   8.6633325e-11   3.4139623e-15
       115483.17   1.9791333e-11   2.0167986e-11   2.0772336e-11   2.2038350e-11   2.2417414e-11   3.3878551e-11   5.4915583e-11   6.7649203e-11   8.1292501e-11   1.1172076e-10   1.4516371e-10   1.8573866e-10   2.2337684e-10   2.7473290e-10   2.9218545e-10   2.8454678e-10   2.1135502e-10   1.2315667e-10   1.5399299e-10   3.1788304e-15
       146771.56   1.5700572e-11   1.6011816e-11   1.6524477e-11   1.7569472e-11   1.7897692e-11   2.7802333e-11   4.5003939e-11   5.4830669e-11   6.5320746e-11   8.8446235e-11   1.1363552e-10   1.4542302e-10   1.7533791e-10   2.2490705e-10   2.4449629e-10   2.3172038e-10   1.7833668e-10   1.2179155e-10   4.9974535e-11   1.9679812e-15
       199986.19   1.1661278e-11   1.1887391e-11   1.2253259e-11   1.3005854e-11   1.3238247e-11   2.0164339e-11   3.2065142e-11   3.8914151e-11   4.6177643e-11   6.2702051e-11   8.1450015e-11   1.0626986e-10   1.3051439e-10   1.6646993e-10   1.8104011e-10   1.8124858e-10   1.3030833e-10   9.2215603e-11   4.7935577e-11   1.0599973e-15
       219785.99   1.0606859e-11   1.0815128e-11   1.1148641e-11   1.1839035e-11   1.2049898e-11   1.8337343e-11   2.9327055e-11   3.5681141e-11   4.2424881e-11   5.8247250e-11   7.6830198e-11   1.0078820e-10   1.2537343e-10   1.6217592e-10   1.7979587e-10   1.7556778e-10   1.3295447e-10   8.8258139e-11   5.2137641e-11   8.7761649e-16
       258226.02   9.3008552e-12   9.4835719e-12   9.7705877e-12   1.0380940e-11   1.0565667e-11   1.6264071e-11   2.6643625e-11   3.2794115e-11   3.9409971e-11   5.5506218e-11   7.4805936e-11   1.0097364e-10   1.2886286e-10   1.7664499e-10   1.9981001e-10   1.9466620e-10   1.4687856e-10   9.0921266e-11   5.9821463e-11   6.3577694e-16
       299916.25   8.6247717e-12   8.8033464e-12   9.0778597e-12   9.6732018e-12   9.8524313e-12   1.5520112e-11   2.6376550e-11   3.2912501e-11   4.0002675e-11   5.8112144e-11   8.0201876e-11   1.1236843e-10   1.4795519e-10   2.0960218e-10   2.3800001e-10   2.3781319e-10   1.7878566e-10   1.0849400e-10   7.0365226e-11   4.7130796e-16
       331131.12   8.4683960e-12   8.6499352e-12   8.9266524e-12   9.5344721e-12   9.7158198e-12   1.5609843e-11   2.7141743e-11   3.4187233e-11   4.2003503e-11   6.1830074e-11   8.7137699e-11   1.2440049e-10   1.6554380e-10   2.3656998e-10   2.7162229e-10   2.6977638e-10   2.0265216e-10   1.2203195e-10   7.9658375e-11   3.8663821e-16
       424619.56   8.9359191e-12   9.1468661e-12   9.4709003e-12   1.0169086e-11   1.0380065e-11   1.7386279e-11   3.1495524e-11   4.0377445e-11   5.0470955e-11   7.6883136e-11   1.1058744e-10   1.6011629e-10   2.1462269e-10   3.0637892e-10   3.4786567e-10   3.4343401e-10   2.5398175e-10   1.4690245e-10   9.0458819e-11   2.3512823e-16
       545757.86   9.8128038e-12   1.0050154e-11   1.0418189e-11   1.1224093e-11   1.1471285e-11   1.9629375e-11   3.6178323e-11   4.6687722e-11   5.8712768e-11   8.9981228e-11   1.2906617e-10   1.8491795e-10   2.4504407e-10   3.4348142e-10   3.8509295e-10   3.7395823e-10   2.7174273e-10   1.5505244e-10   9.0911455e-11   1.4233273e-16
       701455.30   1.0510545e-11   1.0769321e-11   1.1180888e-11   1.2056818e-11   1.2328665e-11   2.1128925e-11   3.8738833e-11   4.9862416e-11   6.2485337e-11   9.4183528e-11   1.3277831e-10   1.8662654e-10   2.4199638e-10   3.2861612e-10   3.6076946e-10   3.4424875e-10   2.4428830e-10   1.3715915e-10   7.7517304e-11   8.6159818e-17
       899497.58   1.0701984e-11   1.0959220e-11   1.1376965e-11   1.2254015e-11   1.2527056e-11   2.1117327e-11   3.7735416e-11   4.8100489e-11   5.9678549e-11   8.7487343e-11   1.1973611e-10   1.6249733e-10   2.0387144e-10   2.6444504e-10   2.8375166e-10   2.6760110e-10   1.8915994e-10   1.0948706e-10   6.2470815e-11   5.2396801e-17
       1158777.4   1.0134727e-11   1.0367611e-11   1.0750442e-11   1.1538104e-11   1.1783690e-11   1.9341388e-11   3.3130750e-11   4.1407249e-11   5.0377192e-11   7.0724728e-11   9.3073284e-11   1.2132347e-10   1.4718540e-10   1.8178417e-10   1.9065298e-10   1.7929315e-10   1.3088284e-10   8.0296316e-11   4.5781497e-11   3.1572195e-17
       1479108.4   8.7038946e-12   8.8901399e-12   9.1980540e-12   9.8210675e-12   1.0016480e-11   1.5806782e-11   2.5646145e-11   3.1301887e-11   3.7312874e-11   5.0292757e-11   6.3610917e-11   7.9448877e-11   9.3330165e-11   1.1114934e-10   1.1546106e-10   1.0879109e-10   8.1268170e-11   5.0653415e-11   2.7723704e-11   1.9377814e-17
       1909853.3   6.5044332e-12   6.6289865e-12   6.8363182e-12   7.2492765e-12   7.3788063e-12   1.1071572e-11   1.6981609e-11   2.0183119e-11   2.3447285e-11   3.0143495e-11   3.6722356e-11   4.4247421e-11   5.0616497e-11   5.8363984e-11   5.9623144e-11   5.5881787e-11   4.1824425e-11   2.5837816e-11   1.3088061e-11   1.1622640e-17
       2449063.2   4.2882820e-12   4.3603832e-12   4.4819119e-12   4.7208463e-12   4.7960290e-12   6.8302188e-12   9.8290208e-12   1.1384570e-11   1.2931408e-11   1.5996168e-11   1.8881339e-11   2.2046041e-11   2.4589200e-11   2.7314828e-11   2.7350996e-11   2.5356505e-11   1.8404710e-11   1.0933070e-11   5.2062816e-12   7.0681340e-18
       3140508.7   2.4869988e-12   2.5230507e-12   2.5830669e-12   2.6995663e-12   2.7362201e-12   3.6941173e-12   5.0216777e-12   5.6798195e-12   6.3218991e-12   7.5492724e-12   8.6369355e-12   9.7461073e-12   1.0585073e-11   1.1350498e-11   1.1012514e-11   9.9281324e-12   6.8853370e-12   3.9283909e-12   1.7859968e-12   4.2983797e-18
       4027170.3   1.2829984e-12   1.2986529e-12   1.3246752e-12   1.3746409e-12   1.3903270e-12   1.7863941e-12   2.3060924e-12   2.5499519e-12   2.7780460e-12   3.1907371e-12   3.5418826e-12   3.8774578e-12   4.0943585e-12   4.1721176e-12   3.9089145e-12   3.4235403e-12   2.2693053e-12   1.2344519e-12   5.3742334e-13   2.6139951e-18
       5176068.3   5.9322896e-13   5.9922233e-13   6.0914378e-13   6.2801813e-13   6.3392040e-13   7.7716040e-13   9.4904645e-13   1.0261471e-12   1.0967743e-12   1.2170284e-12   1.3071071e-12   1.3771312e-12   1.4080680e-12   1.3691705e-12   1.2345997e-12   1.0497587e-12   6.6264370e-13   3.5029187e-13   1.4760608e-13   1.5823581e-18
       6652731.6   2.4902079e-13   2.5097443e-13   2.5420407e-13   2.6030734e-13   2.6221011e-13   3.0714760e-13   3.5741141e-13   3.7784851e-13   3.9495354e-13   4.2050680e-13   4.3643237e-13   4.4476496e-13   4.4145401e-13   4.0995035e-13   3.5622179e-13   2.9552027e-13   1.8107128e-13   9.1977938e-14   3.7591379e-14   9.5786603e-19
       7277798.0   1.7849970e-13   1.7978457e-13   1.8189667e-13   1.8588005e-13   1.8712023e-13   2.1593262e-13   2.4638363e-13   2.5814691e-13   2.6753747e-13   2.8120603e-13   2.8891638e-13   2.9047275e-13   2.8567861e-13   2.6092736e-13   2.2466152e-13   1.8544773e-13   1.1157599e-13   5.6595341e-14   2.2925712e-14   8.0039575e-19
       7925013.3   1.2892277e-13   1.2977307e-13   1.3117502e-13   1.3378494e-13   1.3459369e-13   1.5290999e-13   1.7115606e-13   1.7775144e-13   1.8306846e-13   1.9021464e-13   1.9314724e-13   1.9226074e-13   1.8736619e-13   1.6854021e-13   1.4437745e-13   1.1791384e-13   7.0042560e-14   3.5226427e-14   1.4106585e-14   6.7500156e-19
       8550667.1   9.5681073e-14   9.6252268e-14   9.7190716e-14   9.8937957e-14   9.9475991e-14   1.1134477e-13   1.2250985e-13   1.2646219e-13   1.2944630e-13   1.3306742e-13   1.3390826e-13   1.3205844e-13   1.2770273e-13   1.1370268e-13   9.6718664e-14   7.8576722e-14   4.6282547e-14   2.3112011e-14   9.2442834e-15   5.7983546e-19
       9183326.0   7.1761478e-14   7.2145263e-14   7.2775342e-14   7.3948179e-14   7.4308991e-14   8.2010650e-14   8.8914580e-14   9.1225872e-14   9.2935139e-14   9.4483544e-14   9.4338415e-14   9.2263906e-14   8.8432042e-14   7.8316534e-14   6.6027114e-14   5.3284588e-14   3.1179055e-14   1.5437744e-14   6.1509693e-15   5.0269524e-19
       9817479.4   5.4469224e-14   5.4724650e-14   5.5142629e-14   5.5918462e-14   5.6156982e-14   6.1163407e-14   6.5489486e-14   6.6864546e-14   6.7676723e-14   6.8259480e-14   6.7649791e-14   6.5581163e-14   6.2582424e-14   5.5038880e-14   4.6130100e-14   3.6975239e-14   2.1569054e-14   1.0661409e-14   4.2779027e-15   4.3985018e-19
       10471286.   4.1454183e-14   4.1628541e-14   4.1913278e-14   4.2436504e-14   4.2592176e-14   4.5851460e-14   4.8527900e-14   4.9213871e-14   4.9589174e-14   4.9611668e-14   4.8847456e-14   4.6990852e-14   4.4707604e-14   3.8990602e-14   3.2512755e-14   2.6004775e-14   1.5079180e-14   7.4165284e-15   3.0033980e-15   3.8663821e-19
       11091748.   3.2320478e-14   3.2437939e-14   3.2629224e-14   3.2980873e-14   3.3087911e-14   3.5277964e-14   3.6922890e-14   3.7284874e-14   3.7437337e-14   3.7186067e-14   3.6348336e-14   3.4833274e-14   3.3048174e-14   2.8668861e-14   2.3728971e-14   1.8982782e-14   1.0956830e-14   5.4298668e-15   2.1594246e-15   3.4459167e-19
       11721954.   2.5332735e-14   2.5414513e-14   2.5547696e-14   2.5793024e-14   2.5867834e-14   2.7340117e-14   2.8304698e-14   2.8475871e-14   2.8471097e-14   2.8099962e-14   2.7308185e-14   2.6095614e-14   2.4673058e-14   2.1268186e-14   1.7568109e-14   1.3992739e-14   8.0821463e-15   3.9865018e-15   1.6110839e-15   3.0853524e-19
       12359474.   1.9992610e-14   2.0050760e-14   2.0143168e-14   2.0307955e-14   2.0357876e-14   2.1338810e-14   2.1875974e-14   2.1916746e-14   2.1842205e-14   2.1398069e-14   2.0735971e-14   1.9758406e-14   1.8598265e-14   1.5963678e-14   1.3172376e-14   1.0485188e-14   6.0341218e-15   2.9907306e-15   1.2141676e-15   2.7752670e-19
       13001696.   1.5883926e-14   1.5922967e-14   1.5986247e-14   1.6101912e-14   1.6136817e-14   1.6767387e-14   1.7046425e-14   1.7018612e-14   1.6903592e-14   1.6463139e-14   1.5916819e-14   1.5115460e-14   1.4186458e-14   1.2112240e-14   9.9909697e-15   7.9459258e-15   4.5900669e-15   2.2648758e-15   9.1158013e-16   2.5078686e-19
       14996848.   8.1730826e-15   8.1843683e-15   8.2023244e-15   8.2341042e-15   8.2433049e-15   8.3747341e-15   8.3209364e-15   8.2145122e-15   8.0914793e-15   7.8130185e-15   7.4910787e-15   7.0490115e-15   6.5698395e-15   5.5917527e-15   4.6034301e-15   3.6652278e-15   2.1206522e-15   1.0462084e-15   4.2582564e-16   1.8849714e-19
       19998619.   1.9901726e-15   1.9893626e-15   1.9878322e-15   1.9844914e-15   1.9832851e-15   1.9364789e-15   1.8607574e-15   1.8176634e-15   1.7718042e-15   1.6836146e-15   1.5951480e-15   1.4937976e-15   1.3954839e-15   1.1987786e-15   9.9969973e-16   8.0341209e-16   4.6889292e-16   2.3198989e-16   9.5155480e-17   1.0599973e-19
       29991625.   2.4107529e-16   2.4059646e-16   2.3977000e-16   2.3822754e-16   2.3774150e-16   2.2650102e-16   2.1326362e-16   2.0781390e-16   2.0273681e-16   1.9485795e-16   1.8868446e-16   1.8247009e-16   1.7648923e-16   1.6157515e-16   1.4172529e-16   1.1771088e-16   7.1474496e-17   3.6663274e-17   1.6709951e-17   4.7130796e-20
       39994475.   5.1758054e-17   5.1654808e-17   5.1483457e-17   5.1173652e-17   5.1076896e-17   4.9000142e-17   4.7474231e-17   4.7057510e-17   4.6863618e-17   4.7209112e-17   4.8003119e-17   4.9335429e-17   5.0756786e-17   5.1220818e-17   4.7880361e-17   4.1781707e-17   2.7169951e-17   1.4583774e-17   7.2987392e-18   2.6503594e-20
       50003454.   1.6029918e-17   1.6012735e-17   1.5984256e-17   1.5938581e-17   1.5923711e-17   1.5790832e-17   1.6176524e-17   1.6546765e-17   1.7005115e-17   1.8270385e-17   1.9876111e-17   2.1985124e-17   2.3989979e-17   2.6398140e-17   2.6198304e-17   2.3653288e-17   1.5962625e-17   8.8398549e-18   4.6017966e-18   1.6955272e-20
       74989421.   2.3733748e-18   2.3834232e-18   2.3997710e-18   2.4353047e-18   2.4464221e-18   2.8035099e-18   3.4952041e-18   3.9096180e-18   4.3644563e-18   5.4381541e-18   6.6505551e-18   8.2464937e-18   9.7770601e-18   1.1918915e-17   1.2445805e-17   1.1588401e-17   8.1212445e-18   4.6095989e-18   2.5296999e-18   7.5388443e-21
   1.0000000e+08   8.6266318e-19   8.7189745e-19   8.8691531e-19   9.1771324e-19   9.2735620e-19   1.2184590e-18   1.7404338e-18   2.0484421e-18   2.3845672e-18   3.1645835e-18   4.0372351e-18   5.1703889e-18   6.2648063e-18   7.8309295e-18   8.2681715e-18   7.7548363e-18   5.5094989e-18   3.1556613e-18   1.7461780e-18   4.2394037e-21


==> datatab_eblflux_fixed.dat <==
Wavelength (ang), flux at z=0.0,0.015,0.025,0.044,0.05,0.2,0.4,0.5,0.6,0.8,1.0,1.25,1.5,2.0,2.5,3.0,4.0,5.0,6.0,7.0

       100.00000   2.3148916e-15   2.1675020e-15       0.0000000   3.3869749e-15       0.0000000       0.0000000       0.0000000   5.4945753e-15       0.0000000       0.0000000   1.1475798e-14       0.0000000   1.1586709e-14   1.9732054e-14       0.0000000   6.2850610e-15   3.6063146e-15       0.0000000   3.2958492e-16   7.9135868e-09
       115.08004   4.1644984e-13   4.2526334e-13   4.3819678e-13   4.5774483e-13   4.5628778e-13   6.0019625e-13   9.4964676e-13   1.1393216e-12   1.4049647e-12   2.1218740e-12   2.6974055e-12   3.0797075e-12   4.0688785e-12   5.0813364e-12   3.0266451e-12   2.5414396e-12   1.7116104e-12   5.5258203e-13   3.0266095e-13   5.9754879e-09
       132.43415   7.8615483e-13   8.0633342e-13   8.3458274e-13   8.8684273e-13   8.9339038e-13   1.2435324e-12   1.9210748e-12   2.3482935e-12   2.8885483e-12   3.9958244e-12   4.8712183e-12   6.0144624e-12   7.5942992e-12   7.4827897e-12   4.8583712e-12   4.0337826e-12   2.4215791e-12   8.0875750e-13   3.6138073e-13   4.5120445e-09
       152.75661   1.4250358e-12   1.4560174e-12   1.5001078e-12   1.5863187e-12   1.5980397e-12   2.2462524e-12   3.3543746e-12   3.9971452e-12   4.7304522e-12   6.2508791e-12   7.6688915e-12   8.9224636e-12   1.0207365e-11   9.6285641e-12   6.4479914e-12   5.2405200e-12   3.0390002e-12   9.8024310e-13   4.4015772e-13   3.3913559e-09
       175.79236   2.2674027e-12   2.3149863e-12   2.3811723e-12   2.5124431e-12   2.5347756e-12   3.5288696e-12   4.9986376e-12   5.8274040e-12   6.7991025e-12   8.8307653e-12   1.0319655e-11   1.1428275e-11   1.2620479e-11   1.1605597e-11   7.9545030e-12   6.4099867e-12   3.7286690e-12   1.2250307e-12   5.7530763e-13   2.5607865e-09
       202.30192   3.1301528e-12   3.1888025e-12   3.2757565e-12   3.4467526e-12   3.4781328e-12   4.7706279e-12   6.6096509e-12   7.6970644e-12   8.8764167e-12   1.1102399e-11   1.2679695e-11   1.3803447e-11   1.4995187e-11   1.3874007e-11   9.8819980e-12   8.0790081e-12   5.0006551e-12   1.7338205e-12   8.9921485e-13   1.9336300e-09
       232.80913   6.7953088e-12   6.9459521e-12   7.1142999e-12   7.5403326e-12   7.5634234e-12   1.0759439e-11   1.6407404e-11   1.9755073e-11   2.3113471e-11   3.0777134e-11   3.8071383e-11   4.3789093e-11   5.0276396e-11   5.5185499e-11   5.0596384e-11   4.8438904e-11   4.3898547e-11   2.0115863e-11   2.4938470e-11   1.4600690e-09
       268.53445   2.1578868e-11   2.2108717e-11   2.2763753e-11   2.4268955e-11   2.4423367e-11   3.7606285e-11   6.3802129e-11   7.9949073e-11   9.6384349e-11   1.3465700e-10   1.7283042e-10   2.1130634e-10   2.4743259e-10   2.8864837e-10   3.0643672e-10   2.9919793e-10   2.8603940e-10   1.4190901e-10   1.3296237e-10   1.0974213e-09
       309.02954   4.0650983e-11   4.1559658e-11   4.2892012e-11   4.5739557e-11   4.6351700e-11   7.4625508e-11   1.2821948e-10   1.6012152e-10   1.9447726e-10   2.7054083e-10   3.4367577e-10   4.2042358e-10   4.8475167e-10   5.8150539e-10   6.1135047e-10   6.0074557e-10   5.3184159e-10   2.9102737e-10   1.8585168e-10   8.2865427e-10
       355.63132   5.9293559e-11   6.0679443e-11   6.2791793e-11   6.7205726e-11   6.8188492e-11   1.1014928e-10   1.8754303e-10   2.3377306e-10   2.8310058e-10   3.9088993e-10   4.9493913e-10   6.0322409e-10   7.0275809e-10   8.5042488e-10   9.1095829e-10   8.8866082e-10   7.6565959e-10   4.5227379e-10   3.7753436e-10   6.2571040e-10
       409.26066   8.1972229e-11   8.3859892e-11   8.6819464e-11   9.2941856e-11   9.4402948e-11   1.5173552e-10   2.5690006e-10   3.1983292e-10   3.8805483e-10   5.3587894e-10   6.8035519e-10   8.4367325e-10   9.9232847e-10   1.2291471e-09   1.3267061e-09   1.2909018e-09   1.1385082e-09   7.7047261e-10   6.3060879e-10   4.7246906e-10
       470.97733   1.0381911e-10   1.0615844e-10   1.0991526e-10   1.1753350e-10   1.1942819e-10   1.9050963e-10   3.2064176e-10   3.9824757e-10   4.8198123e-10   6.6467247e-10   8.5099284e-10   1.0670375e-09   1.2661518e-09   1.5780976e-09   1.7094989e-09   1.6841127e-09   1.5084569e-09   1.1007017e-09   8.3687680e-10   3.5675771e-10
       543.25033   1.2670542e-10   1.2954994e-10   1.3409923e-10   1.4345582e-10   1.4578112e-10   2.3166277e-10   3.8696946e-10   4.8055033e-10   5.8310510e-10   8.0931333e-10   1.0426426e-09   1.3225559e-09   1.5811410e-09   1.9966841e-09   2.1969804e-09   2.1863289e-09   2.0277431e-09   1.5281261e-09   1.3024891e-09   2.6814727e-10
       625.17269   1.5320474e-10   1.5661066e-10   1.6205880e-10   1.7327418e-10   1.7613742e-10   2.7698013e-10   4.6438954e-10   5.7919947e-10   7.0432637e-10   9.7626062e-10   1.2622928e-09   1.6200644e-09   1.9584205e-09   2.5033271e-09   2.7736338e-09   2.8049718e-09   2.6423409e-09   2.1115557e-09   1.6500047e-09   2.0247592e-10
       719.44898   1.7677635e-10   1.8057154e-10   1.8671801e-10   1.9943477e-10   2.0279835e-10   3.1926862e-10   5.3450705e-10   6.6496431e-10   8.0613545e-10   1.1136173e-09   1.4471731e-09   1.8740642e-09   2.2727854e-09   2.9048447e-09   3.2197812e-09   3.2866109e-09   3.1065453e-09   2.4708283e-09   1.7741708e-09   1.5288799e-10
       827.94216   1.9344475e-10   1.9760413e-10   2.0440930e-10   2.1834030e-10   2.2218444e-10   3.4828884e-10   5.7742258e-10   7.1434299e-10   8.6368173e-10   1.1928635e-09   1.5509238e-09   2.0041228e-09   2.4266821e-09   3.0883689e-09   3.4345782e-09   3.4988989e-09   3.2874927e-09   2.5530038e-09   1.7720333e-09   1.1544453e-10
       954.99259   2.9673511e-10   3.0398570e-10   3.1418896e-10   3.3897070e-10   3.4338126e-10   5.2655197e-10   9.0311024e-10   1.1375983e-09   1.3997437e-09   1.9960673e-09   2.6626155e-09   3.5716832e-09   4.5463717e-09   6.2503162e-09   7.4431259e-09   7.8884983e-09   8.0134288e-09   6.7517784e-09   1.1513870e-08   8.6770754e-11
       1099.0058   5.8984920e-10   6.0329248e-10   6.2312550e-10   6.6829809e-10   6.7794625e-10   1.0731212e-09   1.9108709e-09   2.4519742e-09   3.0603973e-09   4.4195821e-09   6.0258356e-09   8.3779052e-09   1.0923007e-08   1.5777060e-08   1.8963568e-08   2.0703383e-08   2.1594950e-08   2.0980723e-08   2.0028069e-08   6.5519922e-11
       1264.7363   8.5046882e-10   8.6990925e-10   9.0051867e-10   9.6665457e-10   9.8425300e-10   1.6000765e-09   2.8556095e-09   3.6431316e-09   4.5091761e-09   6.4906456e-09   8.8770796e-09   1.2310843e-08   1.5987702e-08   2.2456419e-08   2.6737385e-08   2.9096975e-08   2.9589117e-08   2.6522237e-08   1.6426836e-08   4.9473584e-11
       1455.4591   1.0400304e-09   1.0641403e-09   1.1028025e-09   1.1846565e-09   1.2073369e-09   1.9655240e-09   3.4523133e-09   4.3594604e-09   5.3699434e-09   7.6998941e-09   1.0446945e-08   1.4301046e-08   1.8210863e-08   2.4843247e-08   2.9204003e-08   3.1050734e-08   3.0367568e-08   2.2427605e-08   1.4175105e-08   3.7357119e-11
       1674.9429   1.1613538e-09   1.1876935e-09   1.2306455e-09   1.3197454e-09   1.3456413e-09   2.1816782e-09   3.7550321e-09   4.7193245e-09   5.7864808e-09   8.2133723e-09   1.1010011e-08   1.4753870e-08   1.8459721e-08   2.4648571e-08   2.8143763e-08   2.9497569e-08   2.6215006e-08   1.8658777e-08   1.1017875e-08   2.8208070e-11
       1931.9683   1.1923751e-09   1.2187863e-09   1.2622018e-09   1.3511632e-09   1.3778136e-09   2.2057221e-09   3.7357646e-09   4.6580401e-09   5.6707560e-09   7.9295098e-09   1.0428891e-08   1.3709924e-08   1.6882308e-08   2.1697480e-08   2.4257616e-08   2.4644117e-08   2.0621688e-08   1.4163499e-08   7.9372759e-09   2.1201831e-11
       2223.3099   1.1585426e-09   1.1835742e-09   1.2249101e-09   1.3091305e-09   1.3346041e-09   2.1119685e-09   3.5122935e-09   4.3425134e-09   5.2378706e-09   7.1797914e-09   9.2916171e-09   1.1999274e-08   1.4468849e-08   1.8122119e-08   1.9727202e-08   1.9301778e-08   1.5854132e-08   1.0518886e-08   6.1111861e-09   1.6009338e-11
       2558.5859   1.0868492e-09   1.1096819e-09   1.1474648e-09   1.2239805e-09   1.2472729e-09   1.9487991e-09   3.1735527e-09   3.8816030e-09   4.6350092e-09   6.2475500e-09   7.9595623e-09   1.0058694e-08   1.1960348e-08   1.4670465e-08   1.5453937e-08   1.5031190e-08   1.2005457e-08   8.0444918e-09   4.6200623e-09   1.2088527e-11
       2944.4216   1.0111191e-09   1.0318852e-09   1.0659521e-09   1.1353616e-09   1.1559896e-09   1.7768012e-09   2.8312179e-09   3.4310149e-09   4.0630144e-09   5.3929193e-09   6.7617370e-09   8.4310524e-09   9.9159265e-09   1.1790940e-08   1.2340420e-08   1.1887292e-08   9.3696254e-09   6.2239524e-09   3.6444088e-09   9.1279526e-12
       3396.2527   9.4640735e-10   9.6512305e-10   9.9564542e-10   1.0583604e-09   1.0768782e-09   1.6311978e-09   2.5498146e-09   3.0658070e-09   3.6049245e-09   4.7226070e-09   5.8616719e-09   7.2082728e-09   8.3445026e-09   9.7912376e-09   1.0122605e-08   9.6329157e-09   7.4712638e-09   4.9111803e-09   2.8066678e-09   6.8607781e-12
       3908.4090   9.3479768e-10   9.5301089e-10   9.8192285e-10   1.0434022e-09   1.0603593e-09   1.5912006e-09   2.4752411e-09   2.9730025e-09   3.4896733e-09   4.5707708e-09   5.6705704e-09   6.9524727e-09   8.1151639e-09   9.5933407e-09   9.9470124e-09   9.5137742e-09   7.3585114e-09   4.8240067e-09   3.7411958e-09   5.1805202e-12
       4497.7986   1.0116185e-09   1.0310605e-09   1.0612047e-09   1.1275266e-09   1.1451019e-09   1.7241801e-09   2.6837830e-09   3.2309584e-09   3.8030893e-09   4.9988714e-09   6.2109479e-09   7.6707554e-09   8.9662353e-09   1.0585251e-08   1.0898807e-08   1.0240534e-08   7.7441424e-09   5.4041354e-09   3.1817545e-09   3.9117705e-12
       5176.0683   1.0842141e-09   1.1049712e-09   1.1377551e-09   1.2080233e-09   1.2274391e-09   1.8403866e-09   2.8509534e-09   3.4246772e-09   4.0124078e-09   5.2273962e-09   6.4512396e-09   7.8626854e-09   9.0667387e-09   1.0420776e-08   1.0370340e-08   9.5354370e-09   7.0392133e-09   4.4196386e-09   2.3623925e-09   2.9537475e-12
       5794.2870   1.1192937e-09   1.1405122e-09   1.1738605e-09   1.2457313e-09   1.2653648e-09   1.8880068e-09   2.8989771e-09   3.4544699e-09   4.0226355e-09   5.2029238e-09   6.3641980e-09   7.6305803e-09   8.6759825e-09   9.6683672e-09   9.4288081e-09   8.5192737e-09   6.0755870e-09   3.5874352e-09   2.0152775e-09   2.3570748e-12
       5970.3529   1.1304257e-09   1.1518010e-09   1.1853560e-09   1.2577792e-09   1.2775136e-09   1.9041113e-09   2.9111331e-09   3.4623413e-09   4.0252410e-09   5.1971045e-09   6.3401154e-09   7.5652505e-09   8.5625378e-09   9.4635523e-09   9.1855598e-09   8.2615106e-09   5.8119772e-09   3.4122149e-09   1.9351766e-09   2.2201043e-12
       6870.6844   1.1568051e-09   1.1782862e-09   1.2121300e-09   1.2848208e-09   1.3050205e-09   1.9249069e-09   2.8836890e-09   3.4045335e-09   3.9382220e-09   5.0240858e-09   6.0170179e-09   7.0369040e-09   7.8090086e-09   8.3986612e-09   7.9687623e-09   7.0876674e-09   4.7139600e-09   2.8015523e-09   1.5675818e-09   1.6763835e-12
       7498.9421   1.1492622e-09   1.1701914e-09   1.2032646e-09   1.2735452e-09   1.2932229e-09   1.8880847e-09   2.8004348e-09   3.2976233e-09   3.7990591e-09   4.7862152e-09   5.6764185e-09   6.5642945e-09   7.2228580e-09   7.6529425e-09   7.2081721e-09   6.3109724e-09   4.1566954e-09   2.4576575e-09   1.3559147e-09   1.4072569e-12
       7906.7863   1.1363097e-09   1.1566084e-09   1.1887080e-09   1.2568522e-09   1.2760161e-09   1.8521971e-09   2.7332086e-09   3.2101283e-09   3.6842567e-09   4.6129214e-09   5.4414943e-09   6.2533741e-09   6.8485825e-09   7.1890285e-09   6.7474802e-09   5.8685784e-09   3.8532703e-09   2.2632880e-09   1.2410179e-09   1.2658241e-12
       9099.1327   1.0863929e-09   1.1051070e-09   1.1344975e-09   1.1971874e-09   1.2145156e-09   1.7430280e-09   2.5348057e-09   2.9501449e-09   3.3569884e-09   4.1477501e-09   4.8381801e-09   5.4994113e-09   5.9603610e-09   6.2034403e-09   5.7480972e-09   4.9491999e-09   3.2245188e-09   1.8573027e-09   1.0475870e-09   9.5581397e-13
       10000.000   1.0404306e-09   1.0580391e-09   1.0858149e-09   1.1448345e-09   1.1613051e-09   1.6567417e-09   2.3810324e-09   2.7569161e-09   3.1233545e-09   3.8338177e-09   4.4507153e-09   5.0272452e-09   5.4314446e-09   5.6282031e-09   5.1722168e-09   4.4383171e-09   2.8523760e-09   1.6359565e-09   8.8524953e-10   7.9135868e-13
       10471.285   1.0137613e-09   1.0308409e-09   1.0578192e-09   1.1149535e-09   1.1309235e-09   1.6063299e-09   2.2966111e-09   2.6535074e-09   3.0011554e-09   3.6747810e-09   4.2549993e-09   4.7909818e-09   5.1713398e-09   5.3392298e-09   4.8832904e-09   4.1797876e-09   2.6603129e-09   1.5228668e-09   8.1347433e-10   7.2172770e-13
       12078.138   9.1139720e-10   9.2619053e-10   9.4963236e-10   9.9893799e-10   1.0129830e-09   1.4170666e-09   1.9964570e-09   2.2922496e-09   2.5814877e-09   3.1323835e-09   3.5962885e-09   4.0343018e-09   4.3359629e-09   4.4072794e-09   3.9889043e-09   3.3604233e-09   2.0970144e-09   1.1701937e-09   6.1220851e-10   5.4246706e-13
       12793.813   8.6359401e-10   8.7740361e-10   8.9929842e-10   9.4512929e-10   9.5813184e-10   1.3337014e-09   1.8675750e-09   2.1406410e-09   2.4065234e-09   2.9091740e-09   3.3361713e-09   3.7390017e-09   4.0096675e-09   4.0583264e-09   3.6518592e-09   3.0609492e-09   1.9011179e-09   1.0496925e-09   5.5464802e-10   4.8347428e-13
       13899.526   7.9249669e-10   8.0487789e-10   8.2453554e-10   8.6555177e-10   8.7716310e-10   1.2141356e-09   1.6887490e-09   1.9326274e-09   2.1685689e-09   2.6155615e-09   2.9984957e-09   3.3539145e-09   3.5838375e-09   3.6154837e-09   3.2322943e-09   2.6982730e-09   1.6545536e-09   9.0500239e-10   4.8286768e-10   4.0961266e-13
       15995.580   6.7768573e-10   6.8800072e-10   7.0430914e-10   7.3852293e-10   7.4822665e-10   1.0245614e-09   1.4186737e-09   1.6184733e-09   1.8126227e-09   2.1866711e-09   2.5063765e-09   2.7925246e-09   2.9797684e-09   2.9910810e-09   2.6598645e-09   2.2008013e-09   1.3278375e-09   7.2529307e-10   3.9020745e-10   3.0929534e-13
       16481.624   6.5426493e-10   6.6414742e-10   6.7981638e-10   7.1257431e-10   7.2187039e-10   9.8744263e-10   1.3652461e-09   1.5566239e-09   1.7428003e-09   2.1030262e-09   2.4093989e-09   2.6836287e-09   2.8625507e-09   2.8712933e-09   2.5490284e-09   2.1036087e-09   1.2670518e-09   6.9172295e-10   3.6490298e-10   2.9132206e-13
       18407.720   5.6542262e-10   5.7377722e-10   5.8711241e-10   6.1472142e-10   6.2262977e-10   8.4966581e-10   1.1664079e-09   1.3283016e-09   1.4864235e-09   1.7901202e-09   2.0430576e-09   2.2698888e-09   2.4136879e-09   2.4133222e-09   2.1225029e-09   1.7384877e-09   1.0368099e-09   5.6056329e-10   2.7706849e-10   2.3354651e-13
       21183.611   4.5759652e-10   4.6424885e-10   4.7487993e-10   4.9656636e-10   5.0289164e-10   6.7883859e-10   9.2889015e-10   1.0560978e-09   1.1787185e-09   1.4097459e-09   1.6011490e-09   1.7727775e-09   1.8817801e-09   1.8639823e-09   1.6252135e-09   1.3188256e-09   7.7492797e-10   4.0613380e-10   2.0308915e-10   1.7634915e-13
       21232.445   4.5587104e-10   4.6249111e-10   4.7307507e-10   4.9466509e-10   5.0096001e-10   6.7615001e-10   9.2512700e-10   1.0517788e-09   1.1738071e-09   1.4036712e-09   1.5940751e-09   1.7648784e-09   1.8732604e-09   1.8552997e-09   1.6173544e-09   1.3122691e-09   7.7078996e-10   4.0381647e-10   2.0122907e-10   1.7553890e-13
       24434.305   3.5237979e-10   3.5731367e-10   3.6531001e-10   3.8128498e-10   3.8606556e-10   5.1764850e-10   7.0151578e-10   7.9268041e-10   8.8026084e-10   1.0421378e-09   1.1746174e-09   1.2934266e-09   1.3609979e-09   1.3272342e-09   1.1432837e-09   9.1693558e-10   5.2715482e-10   2.7721518e-10   1.2988611e-10   1.3254806e-13
       26977.394   2.8700400e-10   2.9089693e-10   2.9722297e-10   3.1001022e-10   3.1384289e-10   4.1805745e-10   5.6067514e-10   6.3058332e-10   6.9695405e-10   8.1895399e-10   9.1935871e-10   1.0052157e-09   1.0504372e-09   1.0173792e-09   8.7039124e-10   6.9544604e-10   4.0220697e-10   2.1101227e-10   1.1297298e-10   1.0873601e-13
       28119.008   2.6286818e-10   2.6642061e-10   2.7223811e-10   2.8387666e-10   2.8736011e-10   3.8128199e-10   5.0943829e-10   5.7200941e-10   6.3124285e-10   7.4063970e-10   8.3067484e-10   9.0681059e-10   9.4772630e-10   9.1838614e-10   7.8619827e-10   6.2863095e-10   3.6517386e-10   1.9236074e-10   1.0786014e-10   1.0008601e-13
       31988.951   1.9800892e-10   2.0058262e-10   2.0478299e-10   2.1314388e-10   2.1565819e-10   2.8296347e-10   3.7332876e-10   4.1711198e-10   4.5905637e-10   5.3649127e-10   5.9831398e-10   6.5111964e-10   6.7995926e-10   6.5907357e-10   5.6812224e-10   4.5894965e-10   2.7618405e-10   1.6080619e-10   9.5688436e-11   7.7334516e-14
       32359.366   1.9282687e-10   1.9533684e-10   1.9941445e-10   2.0752104e-10   2.0996095e-10   2.7518942e-10   3.6261120e-10   4.0503361e-10   4.4565630e-10   5.2036228e-10   5.7979515e-10   6.3068400e-10   6.5822520e-10   6.3788940e-10   5.5003823e-10   4.4541799e-10   2.6940181e-10   1.5881640e-10   9.5044151e-11   7.5574168e-14
       32508.730   1.9079311e-10   1.9326996e-10   1.9729056e-10   2.0529777e-10   2.0770877e-10   2.7211917e-10   3.5837574e-10   4.0026588e-10   4.4036281e-10   5.1398904e-10   5.7252958e-10   6.2261663e-10   6.4959185e-10   6.2946818e-10   5.4283443e-10   4.4004921e-10   2.6673245e-10   1.5797038e-10   9.4801431e-11   7.4881300e-14
       33036.954   1.8380336e-10   1.8616712e-10   1.9001469e-10   1.9768734e-10   1.9999690e-10   2.6160928e-10   3.4393899e-10   3.8401377e-10   4.2232865e-10   4.9230120e-10   5.4785706e-10   5.9522431e-10   6.2036990e-10   6.0106591e-10   5.1892151e-10   4.2255402e-10   2.5834697e-10   1.5477519e-10   9.4749028e-11   7.2505904e-14
       33496.544   1.7797045e-10   1.8025310e-10   1.8397313e-10   1.9137600e-10   1.9360270e-10   2.5289704e-10   3.3204504e-10   3.7060673e-10   4.0745185e-10   4.7444536e-10   5.2763629e-10   5.7286063e-10   5.9671602e-10   5.7805592e-10   5.0003927e-10   4.0850025e-10   2.5180217e-10   1.5315928e-10   9.5466914e-11   7.0529917e-14
       34994.517   1.6058774e-10   1.6261603e-10   1.6590696e-10   1.7248566e-10   1.7446386e-10   2.2698611e-10   2.9700101e-10   3.3116208e-10   3.6347048e-10   4.2178078e-10   4.6830793e-10   5.0790224e-10   5.2895975e-10   5.1390147e-10   4.4738777e-10   3.7014579e-10   2.3583636e-10   1.4859361e-10   9.7204375e-11   6.4620955e-14
       35974.933   1.5033405e-10   1.5222842e-10   1.5530526e-10   1.6140312e-10   1.6323420e-10   2.1180547e-10   2.7668416e-10   3.0829081e-10   3.3799122e-10   3.9156549e-10   4.3458834e-10   4.7095027e-10   4.9038062e-10   4.7842941e-10   4.1918910e-10   3.4981137e-10   2.2840671e-10   1.4641640e-10   9.8891482e-11   6.1146749e-14
       37239.171   1.3830630e-10   1.4002215e-10   1.4281435e-10   1.4836420e-10   1.5003543e-10   1.9407361e-10   2.5306342e-10   2.8161164e-10   3.0837443e-10   3.5669689e-10   3.9567149e-10   4.2875715e-10   4.4705613e-10   4.3867142e-10   3.8793348e-10   3.2766291e-10   2.2113671e-10   1.4524375e-10   1.0165011e-10   5.7065467e-14
       46841.538   7.7924287e-11   7.8835644e-11   8.0316417e-11   8.3282495e-11   8.4171372e-11   1.0791304e-10   1.3978309e-10   1.5528592e-10   1.7012207e-10   1.9834877e-10   2.2339517e-10   2.4949512e-10   2.7064653e-10   2.9281253e-10   2.9151010e-10   2.7808069e-10   2.3321812e-10   1.8679691e-10   1.5834213e-10   3.6067089e-14
       53723.192   5.5393598e-11   5.6042334e-11   5.7096728e-11   5.9210640e-11   5.9838387e-11   7.6767141e-11   1.0079413e-10   1.1291612e-10   1.2489089e-10   1.4929613e-10   1.7356532e-10   2.0264510e-10   2.3103809e-10   2.7639480e-10   3.0213495e-10   3.1077304e-10   2.9257571e-10   2.5179657e-10   2.0901926e-10   2.7418883e-14
       60079.294   4.2517276e-11   4.3027963e-11   4.3844475e-11   4.5519019e-11   4.6004552e-11   5.9809010e-11   8.0575250e-11   9.1570128e-11   1.0273378e-10   1.2718979e-10   1.5362735e-10   1.8792879e-10   2.2387899e-10   2.8807046e-10   3.3241983e-10   3.5374509e-10   3.4622600e-10   3.0355989e-10   2.4449617e-10   2.1924199e-14
       65959.338   3.6203718e-11   3.6686749e-11   3.7456988e-11   3.9013910e-11   3.9464583e-11   5.2886260e-11   7.5606279e-11   8.8237148e-11   1.0172978e-10   1.3312734e-10   1.6981409e-10   2.2216617e-10   2.8041961e-10   3.9459692e-10   4.8397402e-10   5.3334974e-10   5.3506684e-10   4.5611921e-10   2.7680015e-10   1.8189501e-14
       76020.624   2.9771817e-11   3.0235728e-11   3.0954467e-11   3.2579343e-11   3.3003671e-11   4.6953622e-11   7.2679158e-11   8.8182248e-11   1.0488592e-10   1.4558640e-10   1.9591318e-10   2.6914465e-10   3.5390543e-10   5.1748018e-10   6.3994382e-10   7.0695832e-10   6.9165357e-10   5.3860878e-10   7.0839755e-10   1.3693375e-14
       84673.240   2.8205683e-11   2.8686599e-11   2.9468984e-11   3.1085542e-11   3.1560227e-11   4.7453814e-11   7.7853437e-11   9.6242599e-11   1.1702130e-10   1.6816780e-10   2.3178989e-10   3.2848641e-10   4.3423861e-10   6.4067314e-10   7.9366062e-10   8.6297032e-10   8.4315955e-10   6.8685888e-10   3.4310154e-10   1.1037762e-14
       94974.348   2.4450086e-11   2.4910015e-11   2.5686401e-11   2.7268305e-11   2.7772000e-11   4.3295414e-11   7.1197865e-11   8.8507655e-11   1.0843550e-10   1.5668354e-10   2.1633833e-10   2.9993556e-10   3.8793174e-10   5.4063224e-10   6.3583949e-10   6.5984845e-10   5.9076205e-10   4.0445716e-10   1.0813022e-10   8.7732545e-15
       104241.40   2.1729811e-11   2.2167825e-11   2.2902249e-11   2.4379475e-11   2.4844228e-11   3.8607224e-11   6.3566251e-11   7.9266091e-11   9.7049917e-11   1.4007357e-10   1.8972377e-10   2.5686420e-10   3.2202238e-10   4.2727213e-10   4.7685666e-10   4.8555284e-10   4.5043775e-10   1.9340730e-10   1.1059946e-10   7.2827088e-15
       111435.36   2.0363487e-11   2.0777672e-11   2.1462356e-11   2.2856664e-11   2.3277460e-11   3.6074352e-11   5.9959059e-11   7.4850129e-11   9.1730491e-11   1.3133460e-10   1.7622433e-10   2.3438310e-10   2.9000477e-10   3.7638624e-10   4.1604859e-10   4.2584289e-10   3.7479197e-10   1.7372413e-10   1.8094234e-10   6.3727565e-15
       115483.17   2.0270086e-11   2.0683200e-11   2.1361252e-11   2.2766225e-11   2.3190185e-11   3.5973006e-11   6.0547788e-11   7.5853251e-11   9.3092245e-11   1.3291952e-10   1.7833572e-10   2.3716819e-10   2.9537159e-10   3.8899581e-10   4.4060090e-10   4.5401190e-10   3.7649143e-10   2.3873476e-10   3.2163797e-10   5.9338417e-15
       146771.56   1.6616873e-11   1.6969056e-11   1.7561807e-11   1.8753611e-11   1.9128101e-11   3.0627917e-11   5.1425805e-11   6.3815220e-11   7.7310907e-11   1.0749923e-10   1.4176034e-10   1.8762277e-10   2.3263779e-10   3.1625733e-10   3.6112018e-10   3.5676144e-10   3.0526684e-10   2.3436265e-10   9.9347127e-11   3.6735804e-15
       199986.19   1.2835720e-11   1.3100979e-11   1.3543677e-11   1.4430762e-11   1.4706294e-11   2.2955643e-11   3.7372363e-11   4.5937279e-11   5.5307478e-11   7.6517220e-11   1.0123748e-10   1.3543656e-10   1.7011991e-10   2.2645254e-10   2.5731396e-10   2.7362644e-10   2.1413937e-10   1.7205965e-10   9.3050655e-11   1.9786700e-15
       219785.99   1.1777813e-11   1.2020748e-11   1.2427270e-11   1.3239006e-11   1.3487138e-11   2.0890327e-11   3.4119074e-11   4.1980803e-11   5.0550743e-11   7.0528801e-11   9.4858474e-11   1.2710680e-10   1.6181172e-10   2.1646154e-10   2.5293237e-10   2.5768577e-10   2.1491176e-10   1.6130096e-10   9.8446312e-11   1.6382243e-15
       258226.02   1.0317227e-11   1.0526686e-11   1.0875699e-11   1.1580638e-11   1.1793654e-11   1.8372570e-11   3.0439004e-11   3.7813129e-11   4.6091019e-11   6.5771306e-11   8.9992069e-11   1.2395918e-10   1.6059224e-10   2.2998816e-10   2.7405450e-10   2.7470991e-10   2.2695406e-10   1.5833420e-10   1.1125295e-10   1.1867886e-15
       299916.25   9.4540645e-12   9.6532987e-12   9.9855330e-12   1.0657313e-11   1.0857338e-11   1.7149990e-11   2.9361063e-11   3.7025399e-11   4.5692940e-11   6.7349887e-11   9.3785683e-11   1.3442252e-10   1.8019461e-10   2.6674853e-10   3.1771923e-10   3.2907273e-10   2.6873476e-10   1.8470303e-10   1.2799656e-10   8.7977856e-16
       331131.12   9.1575952e-12   9.3547685e-12   9.6833986e-12   1.0352205e-11   1.0550231e-11   1.6939850e-11   2.9673609e-11   3.7821332e-11   4.7353466e-11   7.0358999e-11   1.0036412e-10   1.4719525e-10   1.9910787e-10   2.9672445e-10   3.6043058e-10   3.6862452e-10   3.0140858e-10   2.0599244e-10   1.4489756e-10   7.2172770e-16
       424619.56   9.2993174e-12   9.5227347e-12   9.8984194e-12   1.0625674e-11   1.0842205e-11   1.8189989e-11   3.3394374e-11   4.3445988e-11   5.5368924e-11   8.5851836e-11   1.2572229e-10   1.8671199e-10   2.5454857e-10   3.8121419e-10   4.5771892e-10   4.6495106e-10   3.7439090e-10   2.4654736e-10   1.6367764e-10   4.3890787e-16
       545757.86   9.9904947e-12   1.0235307e-11   1.0645631e-11   1.1482329e-11   1.1736067e-11   2.0239488e-11   3.8186538e-11   5.0202137e-11   6.4359004e-11   9.9966504e-11   1.4612928e-10   2.1602235e-10   2.9190393e-10   4.3017074e-10   5.0465695e-10   5.0467650e-10   3.9790379e-10   2.5839548e-10   1.6305365e-10   2.6568888e-16
       701455.30   1.0676163e-11   1.0945623e-11   1.1399786e-11   1.2321400e-11   1.2605384e-11   2.1928429e-11   4.1164679e-11   5.3893218e-11   6.8771452e-11   1.0553002e-10   1.5137761e-10   2.1864342e-10   2.8958826e-10   4.1167571e-10   4.7456883e-10   4.6796029e-10   3.6483726e-10   2.3352312e-10   1.4100690e-10   1.6083234e-16
       899497.58   1.0998797e-11   1.1268702e-11   1.1726673e-11   1.2657910e-11   1.2946262e-11   2.2246654e-11   4.0836309e-11   5.2703365e-11   6.6273250e-11   9.9040917e-11   1.3821264e-10   1.9284753e-10   2.4812230e-10   3.3736407e-10   3.7885445e-10   3.7303093e-10   2.9175867e-10   1.9230198e-10   1.2075417e-10   9.7807773e-17
       1158777.4   1.0627777e-11   1.0882413e-11   1.1309920e-11   1.2174747e-11   1.2444224e-11   2.0792497e-11   3.6574576e-11   4.6293091e-11   5.7113381e-11   8.2080890e-11   1.1027944e-10   1.4744643e-10   1.8330618e-10   2.3998480e-10   2.6451069e-10   2.6111357e-10   2.1508533e-10   1.5116535e-10   9.2988755e-11   5.8935011e-17
       1479108.4   9.3279493e-12   9.5372370e-12   9.8878490e-12   1.0589725e-11   1.0810632e-11   1.7436326e-11   2.9100262e-11   3.5926712e-11   4.3358868e-11   5.9720843e-11   7.7368353e-11   9.9850536e-11   1.2074343e-10   1.5228025e-10   1.6713188e-10   1.6725446e-10   1.4220739e-10   1.0044577e-10   5.8961941e-11   3.6172071e-17
       1909853.3   7.1874599e-12   7.3332139e-12   7.5777407e-12   8.0615116e-12   8.2140918e-12   1.2596852e-11   1.9804115e-11   2.3840670e-11   2.8108186e-11   3.7191381e-11   4.6472074e-11   5.7756925e-11   6.8072753e-11   8.3817275e-11   9.1271589e-11   9.0879019e-11   7.6754026e-11   5.2706131e-11   2.8623371e-11   2.1695685e-17
       2449063.2   4.8895916e-12   4.9751230e-12   5.1215394e-12   5.4095819e-12   5.5005448e-12   8.0168361e-12   1.1916488e-11   1.3989955e-11   1.6119433e-11   2.0504684e-11   2.4865237e-11   3.0064858e-11   3.4656510e-11   4.1201539e-11   4.3824884e-11   4.3056434e-11   3.4926241e-11   2.2844905e-11   1.1386419e-11   1.3193906e-17
       3140508.7   2.9433203e-12   2.9896520e-12   3.0671649e-12   3.2171872e-12   3.2645805e-12   4.5184669e-12   6.3412486e-12   7.2838297e-12   8.2301212e-12   1.0127679e-11   1.1932603e-11   1.3959630e-11   1.5649372e-11   1.7798253e-11   1.8338155e-11   1.7407643e-11   1.3312587e-11   8.2823262e-12   3.9283322e-12   8.0236758e-18
       4027170.3   1.5839011e-12   1.6050603e-12   1.6404049e-12   1.7084262e-12   1.7299261e-12   2.2855235e-12   3.0547088e-12   3.4350565e-12   3.8061972e-12   4.5107956e-12   5.1410792e-12   5.8010366e-12   6.3154141e-12   6.7974252e-12   6.6840909e-12   6.1155980e-12   4.4278420e-12   2.6343612e-12   1.1933934e-12   4.8794781e-18
       5176068.3   7.6857291e-13   7.7734666e-13   7.9196340e-13   8.1984613e-13   8.2861683e-13   1.0474153e-12   1.3278551e-12   1.4580481e-12   1.5806725e-12   1.7999996e-12   1.9840906e-12   2.1471451e-12   2.2503113e-12   2.2843247e-12   2.1449634e-12   1.8990536e-12   1.3111501e-12   7.4581352e-13   3.2282288e-13   2.9537475e-18
       6652731.6   3.4103010e-13   3.4417854e-13   3.4940562e-13   3.5931063e-13   3.6241765e-13   4.3690765e-13   5.2419618e-13   5.6253561e-13   5.9635237e-13   6.4900000e-13   6.8720603e-13   7.1425229e-13   7.2171550e-13   6.9449474e-13   6.2898948e-13   5.4055815e-13   3.5338732e-13   1.9531371e-13   8.3394164e-14   1.7880241e-18
       7277798.0   2.4935365e-13   2.5147195e-13   2.5495964e-13   2.6153484e-13   2.6358787e-13   3.1221409e-13   3.6787265e-13   3.9072496e-13   4.0960459e-13   4.3970284e-13   4.5934786e-13   4.6994835e-13   4.6981110e-13   4.4456909e-13   3.9707678e-13   3.3706785e-13   2.1768358e-13   1.1880132e-13   5.0138966e-14   1.4940783e-18
       7925013.3   1.8316990e-13   1.8459205e-13   1.8694586e-13   1.9133558e-13   1.9270407e-13   2.2470929e-13   2.5935406e-13   2.7252777e-13   2.8374864e-13   3.0038425e-13   3.0934645e-13   3.1303701e-13   3.0995671e-13   2.8900006e-13   2.5468731e-13   2.1442908e-13   1.3730089e-13   7.4489379e-14   3.1431384e-14   1.2600082e-18
       8550667.1   1.3785920e-13   1.3882862e-13   1.4043338e-13   1.4345326e-13   1.4439533e-13   1.6616559e-13   1.8780196e-13   1.9607888e-13   2.0274864e-13   2.1163379e-13   2.1584882e-13   2.1622784e-13   2.1202388e-13   1.9510182e-13   1.7031089e-13   1.4214894e-13   9.0075289e-14   4.8525850e-14   2.0217186e-14   1.0823641e-18
       9183326.0   1.0478634e-13   1.0547400e-13   1.0660948e-13   1.0873297e-13   1.0939124e-13   1.2392592e-13   1.3775394e-13   1.4278988e-13   1.4671297e-13   1.5123732e-13   1.5281812e-13   1.5145186e-13   1.4793231e-13   1.3424134e-13   1.1596550e-13   9.6429306e-14   6.0820026e-14   3.2561077e-14   1.3382666e-14   9.3836840e-19
       9817479.4   8.0599322e-14   8.1081367e-14   8.1874418e-14   8.3350788e-14   8.3807260e-14   9.3381279e-14   1.0236774e-13   1.0543241e-13   1.0748628e-13   1.0985339e-13   1.1020884e-13   1.0838069e-13   1.0488997e-13   9.4120897e-14   8.0749744e-14   6.7085829e-14   4.1850558e-14   2.2202314e-14   9.2630769e-15   8.2105712e-19
       10471286.   6.2135356e-14   6.2462491e-14   6.2999005e-14   6.3986677e-14   6.4281371e-14   7.0665213e-14   7.6406666e-14   7.8059302e-14   7.9220660e-14   8.0196785e-14   7.9734673e-14   7.8025995e-14   7.4958303e-14   6.6637975e-14   5.6918753e-14   4.6979793e-14   2.9171839e-14   1.5386563e-14   6.4338174e-15   7.2172770e-19
       11091748.   4.8905332e-14   4.9129631e-14   4.9497409e-14   5.0177724e-14   5.0386680e-14   5.4855980e-14   5.8443106e-14   5.9450500e-14   6.0084139e-14   6.0335566e-14   5.9705861e-14   5.7918252e-14   5.5367790e-14   4.8796063e-14   4.1644615e-14   3.4215697e-14   2.1193240e-14   1.1175370e-14   4.7226137e-15   6.4324048e-19
       11721954.   3.8661192e-14   3.8821525e-14   3.9083811e-14   3.9567867e-14   3.9716599e-14   4.2787973e-14   4.5030752e-14   4.5612810e-14   4.5861101e-14   4.5717955e-14   4.5037978e-14   4.3397565e-14   4.1251070e-14   3.6179613e-14   3.0764841e-14   2.5265291e-14   1.5545872e-14   8.2747887e-15   3.5053833e-15   5.7593486e-19
       12359474.   3.0748811e-14   3.0865251e-14   3.1055838e-14   3.1406433e-14   3.1513430e-14   3.3585353e-14   3.4962719e-14   3.5225713e-14   3.5333781e-14   3.5022567e-14   3.4248244e-14   3.2828429e-14   3.1104427e-14   2.7159729e-14   2.2970957e-14   1.8820919e-14   1.1570624e-14   6.1667132e-15   2.6116928e-15   5.1805202e-19
       13001696.   2.4625899e-14   2.4709719e-14   2.4840510e-14   2.5075761e-14   2.5147589e-14   2.6514486e-14   2.7340522e-14   2.7486283e-14   2.7387670e-14   2.7042183e-14   2.6296749e-14   2.5063395e-14   2.3649227e-14   2.0640490e-14   1.7424870e-14   1.4232495e-14   8.7469718e-15   4.6934425e-15   1.9935340e-15   4.6813744e-19
       14996848.   1.2876683e-14   1.2901814e-14   1.2942443e-14   1.3015625e-14   1.3037435e-14   1.3404819e-14   1.3463240e-14   1.3406206e-14   1.3264365e-14   1.2856777e-14   1.2349984e-14   1.1629802e-14   1.0929618e-14   9.4532853e-15   7.9493708e-15   6.4867052e-15   4.0202792e-15   2.1618850e-15   9.1006180e-16   3.5186281e-19
       19998619.   3.2064297e-15   3.2055387e-15   3.2039666e-15   3.2031569e-15   3.2028534e-15   3.1634531e-15   3.0426948e-15   2.9724578e-15   2.8940162e-15   2.7464354e-15   2.6107008e-15   2.4419519e-15   2.2823691e-15   1.9780911e-15   1.6836062e-15   1.3930459e-15   8.6984236e-16   4.6879730e-16   2.0335842e-16   1.9786700e-19
       29991625.   3.9290754e-16   3.9212879e-16   3.9059375e-16   3.8772116e-16   3.8682364e-16   3.6672271e-16   3.4346702e-16   3.3347540e-16   3.2434371e-16   3.0882883e-16   2.9607243e-16   2.8413937e-16   2.7413836e-16   2.5296664e-16   2.2516222e-16   1.9227991e-16   1.2578569e-16   7.0865592e-17   3.3742696e-17   8.7977856e-20
       39994475.   8.3409249e-17   8.3208505e-17   8.2846323e-17   8.2151308e-17   8.1937288e-17   7.7811895e-17   7.3941697e-17   7.2592227e-17   7.1670915e-17   7.1032645e-17   7.1427720e-17   7.2657009e-17   7.3947265e-17   7.4956814e-17   7.1926689e-17   6.4328003e-17   4.4969999e-17   2.6818159e-17   1.4225516e-17   4.9473584e-20
       50003454.   2.5163797e-17   2.5116607e-17   2.5039909e-17   2.4906922e-17   2.4869810e-17   2.4132379e-17   2.4057012e-17   2.4288755e-17   2.4716865e-17   2.5986736e-17   2.7704357e-17   3.0318604e-17   3.2936590e-17   3.6844934e-17   3.7484682e-17   3.4905804e-17   2.5561329e-17   1.5802610e-17   8.7650483e-18   3.1649975e-20
       74989421.   3.3851700e-18   3.3946552e-18   3.4107920e-18   3.4441591e-18   3.4546213e-18   3.8133361e-18   4.5572620e-18   5.0352346e-18   5.5725424e-18   6.8539575e-18   8.3572887e-18   1.0421321e-17   1.2486546e-17   1.5753042e-17   1.7159630e-17   1.6572533e-17   1.2747874e-17   8.1984692e-18   4.8183161e-18   1.4072569e-20
   1.0000000e+08   1.1054435e-18   1.1153779e-18   1.1321117e-18   1.1655764e-18   1.1760436e-18   1.4972382e-18   2.0967105e-18   2.4614419e-18   2.8697949e-18   3.8133125e-18   4.9062362e-18   6.3904089e-18   7.8734940e-18   1.0249378e-17   1.1353215e-17   1.1092524e-17   8.6275208e-18   5.5762359e-18   3.2591210e-18   7.9135868e-21


==> datatab_opdep_fiducial.dat <==
#E_gam (MeV), z=0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.10,0.11,0.15,0.2,0.25,0.3,0.35,0.4,0.45,0.5,0.55,0.6,0.65,0.7,0.75,0.8,0.85,0.9,0.95,1.0,1.2,1.4,1.6,1.8,2.0,2.2,2.4,2.6,2.8,3.0,3.2,3.4,3.6,3.8,4.0,4.2,4.4,4.6,4.8,5.0,5.5,6.0,6.5,7.0,7.5,8.0,8.5,9.0

       1000.0000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1122.0189       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   8.8888248e-09   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1258.9265       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   6.2615872e-07   2.7468732e-06   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1412.5364       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   7.6275829e-08   2.5107129e-06   9.3039535e-06   1.8733547e-05   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1584.8926       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.9618213e-07   1.1550144e-06   3.0320363e-06   5.9294519e-06   1.9830602e-05   4.3074491e-05   6.8027754e-05   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1778.2794       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.7959603e-07   1.3789930e-06   3.9044154e-06   8.0103829e-06   1.4518671e-05   2.3506183e-05   3.4966058e-05   7.5805126e-05   0.00013136711   0.00018444413   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1995.2632       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   6.7477255e-09   9.0028344e-07   3.4900272e-06   8.2125013e-06   1.6391857e-05   2.8223656e-05   4.3742473e-05   6.3954240e-05   8.8727859e-05   0.00011782268   0.00020912751   0.00032104526   0.00042085179   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2238.7231       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.4637213e-07   1.8773120e-06   5.9988585e-06   1.3975640e-05   2.6941951e-05   4.5300905e-05   7.0799451e-05   0.00010324183   0.00014210830   0.00018860523   0.00024225199   0.00030247225   0.00047936391   0.00068253529   0.00085450839   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2511.8843       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.9370816e-07   2.4553363e-06   8.0797191e-06   1.9480638e-05   3.7628033e-05   6.4340057e-05   0.00010089025   0.00014750466   0.00020650062   0.00027684654   0.00035702193   0.00044863984   0.00055081887   0.00066250502   0.00097605906    0.0013174055    0.0015934868   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2818.3816       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   6.8190628e-08   2.1510270e-06   8.3447202e-06   2.1984425e-05   4.4813526e-05   8.0097114e-05   0.00012865598   0.00019243056   0.00027286784   0.00036990949   0.00048673677   0.00062092476   0.00076930274   0.00093391753    0.0011132151    0.0013053878    0.0018246139    0.0023709132    0.0028197750   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3162.2776       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0600279e-06   6.3026943e-06   1.9711249e-05   4.4591611e-05   8.5609702e-05   0.00014462128   0.00022593530   0.00032977979   0.00045821629   0.00061300216   0.00079358384    0.0010041677    0.0012399822    0.0014950572    0.0017716001    0.0020669006    0.0023784008    0.0032108879    0.0041186842    0.0049212046   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3548.1355       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0852287e-07   3.0188034e-06   1.3037297e-05   3.5718047e-05   7.6872515e-05   0.00014087570   0.00023400586   0.00035790521   0.00051843656   0.00071485545   0.00094892841    0.0012226063    0.0015344412    0.0018895126    0.0022790712    0.0026936909    0.0031385487    0.0036101252    0.0041058753    0.0054827246    0.0071143318    0.0085986399   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3981.0752       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   4.8185440e-07   5.3038794e-06   2.1050428e-05   5.4957763e-05   0.00011508651   0.00020930545   0.00034321143   0.00052538013   0.00075699389    0.0010457041    0.0013888282    0.0017868015    0.0022412764    0.0027502871    0.0033242501    0.0039498821    0.0046146781    0.0053354305    0.0061094304    0.0069358678    0.0093717988     0.012334358     0.014906985   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       4466.8320       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   5.0003579e-08   2.9199759e-07   8.0404960e-07   7.3538951e-06   2.8037815e-05   7.3577204e-05   0.00015465203   0.00028230746   0.00046718343   0.00071663019    0.0010418788    0.0014429085    0.0019287620    0.0024931059    0.0031382380    0.0038694292    0.0046872637    0.0056203532    0.0066512868    0.0077654484    0.0090076233     0.010379465     0.011877883     0.016262350     0.021281190     0.025352891   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5011.8701       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   5.2830616e-08   3.0046407e-07   8.2435588e-07   1.6932433e-06   3.0421978e-06   5.1306138e-06   8.1047926e-06   3.2250303e-05   8.6880528e-05   0.00018797024   0.00035070952   0.00059025178   0.00092067002    0.0013511879    0.0018954089    0.0025510862    0.0033354059    0.0042407978    0.0052833895    0.0064833615    0.0078493998    0.0094501118     0.011264492     0.013264930     0.015508524     0.017983337     0.020667591     0.028109272     0.035925442     0.041872921   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5623.4131       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.1781512e-08   1.6212426e-07   5.5083656e-07   1.2564181e-06   2.4314325e-06   4.3443275e-06   7.1544594e-06   1.1014377e-05   1.6172331e-05   2.3028804e-05   3.1806005e-05   9.1715245e-05   0.00020725132   0.00040168964   0.00069642453    0.0011115356    0.0016645555    0.0023668043    0.0032420840    0.0042919273    0.0055644254    0.0070592824    0.0088278378     0.010922925     0.013357255     0.016227696     0.019484015     0.023051967     0.026970164     0.031191445     0.035659008     0.047312074     0.058605214     0.066740029   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       6309.5762       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   2.6444009e-08   2.0244682e-07   6.2694314e-07   1.3872707e-06   2.7456940e-06   4.9129786e-06   8.0709577e-06   1.2503452e-05   1.8631220e-05   2.6696431e-05   3.6972671e-05   4.9878893e-05   6.5994345e-05   8.5615518e-05   0.00020802193   0.00042372247   0.00076588435    0.0012636964    0.0019423169    0.0028302788    0.0039511173    0.0053673493    0.0071036511    0.0092827174     0.011922036     0.015090564     0.018853930     0.023206799     0.028244824     0.033842791     0.039830450     0.046201518     0.052861343     0.059712465     0.076646888     0.091977130      0.10252402   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7079.4639       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.3687039e-08   1.4720064e-07   5.0731312e-07   1.2034732e-06   2.4862414e-06   4.5756609e-06   7.6603660e-06   1.2184374e-05   1.8504824e-05   2.6945724e-05   3.7976711e-05   5.2216087e-05   6.9993032e-05   9.1757153e-05   0.00011818231   0.00015008809   0.00018785549   0.00041132714   0.00078301811    0.0013485265    0.0021497177    0.0032291596    0.0046563264    0.0064995793    0.0089216087     0.011994509     0.015906819     0.020656298     0.026279368     0.032816668     0.040215489     0.048535272     0.057516717     0.066844777     0.076458744     0.086220120     0.095998161      0.11910759      0.13887952      0.15197790   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7943.2754       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   2.0615085e-09   8.8285535e-09   1.8309269e-08   3.4386690e-08   5.6232189e-08   8.2742345e-08   2.7219497e-07   7.4353182e-07   1.7162680e-06   3.4433758e-06   6.1343704e-06   1.0195816e-05   1.6018037e-05   2.3934358e-05   3.4638410e-05   4.8685850e-05   6.6603087e-05   8.9124364e-05   0.00011713227   0.00015105001   0.00019159961   0.00023983516   0.00029685243   0.00036317045   0.00074196262    0.0013466689    0.0022466082    0.0035208772    0.0052732150    0.0076847493     0.010926660     0.015270637     0.020797794     0.027712973     0.035928620     0.045380354     0.056042245     0.067781448     0.080585397     0.094007676      0.10755836      0.12113259      0.13456386      0.14770702      0.17765187      0.20211853      0.21783063   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       8912.5059   3.2369810e-08   7.0236917e-08   1.1653465e-07   1.7001467e-07   2.3169114e-07   3.0729229e-07   3.9969619e-07   5.0685643e-07   6.3734574e-07   7.8797843e-07   9.5743409e-07   1.9025081e-06   3.7723308e-06   6.8558092e-06   1.1622643e-05   1.8403984e-05   2.7802748e-05   4.0451333e-05   5.6888271e-05   7.8159530e-05   0.00010510124   0.00013853174   0.00017956282   0.00022938402   0.00028854787   0.00035817094   0.00043982070   0.00053495558   0.00064419148    0.0012534918    0.0022080854    0.0036432416    0.0057447900    0.0087735582     0.013064961     0.018888980     0.026575257     0.036127697     0.047705095     0.061053389     0.075921812     0.092175287      0.10957425      0.12801254      0.14682924      0.16535580      0.18347223      0.20100877      0.21783011      0.25503418      0.28430884      0.30262836   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       10000.000   1.6463161e-07   3.4577939e-07   5.5259909e-07   7.8272591e-07   1.0372103e-06   1.3290739e-06   1.6623534e-06   2.0332442e-06   2.4563225e-06   2.9285402e-06   3.4459760e-06   6.0996015e-06   1.0871863e-05   1.8024732e-05   2.8342072e-05   4.2298273e-05   6.0754972e-05   8.4693623e-05   0.00011494756   0.00015304509   0.00020021121   0.00025766147   0.00032700418   0.00040982151   0.00050675854   0.00061951997   0.00075047230   0.00090184117    0.0010744978    0.0020315066    0.0035551299    0.0059547657    0.0096288491     0.015038780     0.022646376     0.032752987     0.045661392     0.061188646     0.079378234     0.099710184      0.12164749      0.14491951      0.16917940      0.19423746      0.21922162      0.24330339      0.26638566      0.28832472      0.30902093      0.35369522      0.38777024      0.40863550   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       11220.189   4.6608860e-07   9.6718552e-07   1.5209074e-06   2.1263732e-06   2.7867285e-06   3.5216296e-06   4.3382901e-06   5.2334397e-06   6.2286232e-06   7.3182757e-06   8.4958032e-06   1.4300229e-05   2.4211058e-05   3.8297840e-05   5.7798134e-05   8.3360672e-05   0.00011617169   0.00015770549   0.00020921627   0.00027285762   0.00035034751   0.00044345459   0.00055453546   0.00068594622   0.00083857718    0.0010151304    0.0012195608    0.0014561643    0.0017267808    0.0032552819    0.0058171822     0.010021210     0.016536263     0.025989627     0.038876608     0.055419059     0.075786613     0.099487833      0.12636627      0.15552489      0.18606904      0.21760770      0.24971743      0.28216115      0.31388127      0.34392105      0.37224159      0.39875191      0.42341260      0.47557824      0.51434764      0.53766257   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       12589.265   1.0240056e-06   2.1106262e-06   3.2922030e-06   4.5724271e-06   5.9550277e-06   7.4704510e-06   9.1312056e-06   1.0934567e-05   1.2912146e-05   1.5054466e-05   1.7350873e-05   2.8406007e-05   4.6685368e-05   7.1799201e-05   0.00010562137   0.00014900556   0.00020353661   0.00027134869   0.00035428561   0.00045557835   0.00057776822   0.00072353817   0.00089672678    0.0011017001    0.0013402411    0.0016171077    0.0019398381    0.0023178975    0.0027559787    0.0053229666    0.0097973483     0.017165749     0.028349330     0.044040137     0.064616023     0.090077921      0.12034422      0.15447274      0.19202584      0.23165884      0.27210700      0.31291121      0.35361884      0.39398843      0.43281320      0.46904668      0.50273628      0.53387075      0.56248852      0.62201456      0.66532864      0.69103716   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       14125.363   1.9575565e-06   4.0188613e-06   6.2396860e-06   8.6286192e-06   1.1193220e-05   1.3979399e-05   1.7007068e-05   2.0272262e-05   2.3820198e-05   2.7639314e-05   3.1712022e-05   5.1003469e-05   8.2202192e-05   0.00012404752   0.00017927496   0.00024901899   0.00033559451   0.00044221493   0.00057172003   0.00072966383   0.00092042346    0.0011485553    0.0014212290    0.0017476975    0.0021323168    0.0025844874    0.0031186273    0.0037523428    0.0044947911    0.0089416360     0.016702769     0.029152309     0.047360312     0.071918509      0.10289329      0.13990908      0.18251209      0.22916052      0.27911496      0.33057898      0.38194473      0.43274792      0.48256070      0.53118000      0.57729427      0.61980557      0.65887463      0.69459193      0.72709138      0.79378908      0.84157820      0.86968195   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       15848.925   3.4281081e-06   7.0185545e-06   1.0864524e-05   1.4981791e-05   1.9380860e-05   2.4129724e-05   2.9258927e-05   3.4765494e-05   4.0711615e-05   4.7080108e-05   5.3844415e-05   8.5509856e-05   0.00013589416   0.00020247480   0.00028935705   0.00039830164   0.00053342357   0.00070010327   0.00090320815    0.0011535380    0.0014597159    0.0018304582    0.0022790210    0.0028222909    0.0034687470    0.0042363473    0.0051507952    0.0062399316    0.0075180769     0.015148868     0.028113324     0.048091689     0.076104916      0.11243010      0.15661876      0.20775585      0.26492343      0.32588972      0.38964365      0.45397161      0.51697576      0.57825292      0.63745319      0.69445726      0.74789413      0.79665535      0.84104184      0.88126650      0.91756458      0.99133000       1.0436069       1.0741191   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       17782.795   5.6473410e-06   1.1539845e-05   1.7822717e-05   2.4523468e-05   3.1656660e-05   3.9324069e-05   4.7577541e-05   5.6410381e-05   6.5913727e-05   7.6061429e-05   8.6812438e-05   0.00013680992   0.00021571516   0.00031975404   0.00045569618   0.00062694527   0.00084194951    0.0011108152    0.0014424841    0.0018561532    0.0023672634    0.0029918678    0.0037529828    0.0046776005    0.0057793541    0.0070895421    0.0086502251     0.010500410     0.012658947     0.025289744     0.045899135     0.076280151      0.11713036      0.16820087      0.22832483      0.29590393      0.36952898      0.44625021      0.52484579      0.60274751      0.67783828      0.74984016      0.81853549      0.88393966      0.94467234      0.99964284       1.0493129       1.0940284       1.1341235       1.2150019       1.2718033       1.3047206   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       19952.631   8.9463479e-06   1.8260950e-05   2.8166580e-05   3.8707896e-05   4.9906703e-05   6.1925395e-05   7.4858045e-05   8.8685567e-05   0.00010356415   0.00011944708   0.00013626797   0.00021455527   0.00033853157   0.00050407857   0.00072361010    0.0010038134    0.0013598877    0.0018096602    0.0023687018    0.0030680157    0.0039328591    0.0049907996    0.0062791771    0.0078370804    0.0096833928     0.011867802     0.014453640     0.017489903     0.020997611     0.040954004     0.072080468      0.11599363      0.17277018      0.24144718      0.31996289      0.40594690      0.49753144      0.59107053      0.68521918      0.77713399      0.86456745      0.94743989       1.0257064       1.0995559       1.1676346       1.2288812       1.2839098       1.3331912       1.3771491       1.4652441       1.5265844       1.5618852   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       22387.230   1.4034826e-05   2.8648443e-05   4.4193593e-05   6.0739183e-05   7.8321425e-05   9.7228489e-05   0.00011764203   0.00013950484   0.00016312786   0.00018842048   0.00021526848   0.00034134722   0.00054374921   0.00081782544    0.0011852699    0.0016575872    0.0022586338    0.0030175122    0.0039596406    0.0051321230    0.0065736273    0.0083281465     0.010452214     0.012997461     0.015986527     0.019491913     0.023601705     0.028370871     0.033818365     0.063863476      0.10864988      0.16929229      0.24495841      0.33382473      0.43281694      0.53876795      0.64943918      0.76054994      0.87075379      0.97702910       1.0770729       1.1710571       1.2591169       1.3416100       1.4172220       1.4849235       1.5454633       1.5994279       1.6473269       1.7427168       1.8085793       1.8462259   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       25118.844   2.2571657e-05   4.6135610e-05   7.1282787e-05   9.8117911e-05   0.00012670926   0.00015757512   0.00019101752   0.00022693433   0.00026589352   0.00030772666   0.00035224367   0.00056274731   0.00090361090    0.0013663242    0.0019860984    0.0027804178    0.0037836201    0.0050407558    0.0065912795    0.0085029613     0.010831416     0.013641863     0.017014058     0.021009972     0.025652417     0.031039430     0.037284483     0.044442234     0.052522520     0.095719757      0.15740523      0.23787891      0.33513246      0.44639841      0.56755890      0.69469531      0.82535325      0.95471259       1.0815407       1.2027063       1.3158562       1.4214086       1.5196693       1.6111487       1.6945795       1.7689698       1.8351956       1.8939564       1.9458545       2.0485671       2.1189015       2.1588380   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       28183.816   3.7583961e-05   7.6904814e-05   0.00011897368   0.00016396694   0.00021199889   0.00026394713   0.00032026622   0.00038081228   0.00044649968   0.00051706688   0.00059219677   0.00094733227    0.0015211773    0.0022938568    0.0033194533    0.0046222707    0.0062486070    0.0082650994     0.010730074     0.013735707     0.017356937     0.021683712     0.026820769     0.032835741     0.039745186     0.047672951     0.056754845     0.067037480     0.078513210      0.13807118      0.21984701      0.32303580      0.44423767      0.57975767      0.72452169      0.87398241       1.0256512       1.1742237       1.3185759       1.4554658       1.5824686       1.7002322       1.8092289       1.9101155       2.0016821       2.0829948       2.1550639       2.2187090       2.2746361       2.3846449       2.4593740       2.5015422   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       31622.777   6.3350886e-05   0.00012963602   0.00020052933   0.00027636478   0.00035732709   0.00044476951   0.00053935920   0.00064093907   0.00075084579   0.00086869274   0.00099397518    0.0015828863    0.0025257342    0.0037785408    0.0054209571    0.0074843210     0.010027409     0.013144266     0.016916729     0.021463075     0.026877654     0.033276548     0.040788172     0.049478634     0.059349530     0.070547843     0.083226343     0.097416246      0.11308474      0.19222645      0.29712804      0.42563832      0.57287175      0.73438001      0.90431173       1.0776125       1.2517792       1.4209522       1.5840721       1.7377739       1.8795485       2.0102696       2.1305839       2.2413000       2.3412910       2.4297192       2.5077492       2.5763312       2.6362896       2.7535273       2.8325700       2.8769110   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       35481.355   0.00010522571   0.00021514596   0.00033243824   0.00045771828   0.00059126108   0.00073502464   0.00088996750    0.0010559627    0.0012348375    0.0014260422    0.0016288140    0.0025744295    0.0040700676    0.0060286008    0.0085630330     0.011710678     0.015541680     0.020182133     0.025740640     0.032360861     0.040154113     0.049260825     0.059828680     0.071913976     0.085494197      0.10073489      0.11779933      0.13669653      0.15736228      0.25923386      0.39010194      0.54637494      0.72177744      0.91140312       1.1086480       1.3078833       1.5065241       1.6980472       1.8814297       2.0531842       2.2107298       2.3551762       2.4873626       2.6082771       2.7169220       2.8126087       2.8966777       2.9702227       3.0341986       3.1585836       3.2418478       3.2882904   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       39810.754   0.00016950882   0.00034613667   0.00053402687   0.00073420078   0.00094705548    0.0011753204    0.0014203474    0.0016820722    0.0019628692    0.0022620176    0.0025784048    0.0040414048    0.0063264523    0.0092766789     0.013046303     0.017675414     0.023242133     0.029907306     0.037807791     0.047109397     0.057935707     0.070446653     0.084802947      0.10104252      0.11911033      0.13918461      0.16143252      0.18583663      0.21229655      0.33995455      0.49958935      0.68632976      0.89265351       1.1132633       1.3406539       1.5684556       1.7939309       2.0098004       2.2150812       2.4061871       2.5804977       2.7393895       2.8839368       3.0153547       3.1328361       3.2358937       3.3260595       3.4045809       3.4725529       3.6039847       3.6913541       3.7398047   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       44668.320   0.00026320583   0.00053670185   0.00082669288    0.0011347375    0.0014613772    0.0018103283    0.0021834908    0.0025809082    0.0030055451    0.0034564766    0.0039321391    0.0061141300    0.0094820291     0.013772785     0.019188384     0.025766257     0.033587581     0.042848635     0.053713749     0.066364908     0.080931443     0.097586083      0.11649560      0.13767295      0.16102339      0.18673227      0.21496550      0.24567958      0.27873612      0.43533195      0.62699339      0.84768780       1.0885492       1.3437892       1.6047603       1.8641659       2.1190796       2.3614117       2.5902524       2.8019612       2.9939584       3.1679482       3.3252945       3.4674806       3.5939491       3.7044655       3.8007661       3.8842619       3.9561960       4.0945301       4.1858420       4.2361844   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       50118.699   0.00039385737   0.00080201481    0.0012334647    0.0016904622    0.0021737087    0.0026881731    0.0032364970    0.0038188725    0.0044388807    0.0050953257    0.0057860855    0.0089317713     0.013734293     0.019776997     0.027314730     0.036374993     0.047035316     0.059525459     0.074033778     0.090751985      0.10980805      0.13138077      0.15563739      0.18256421      0.21202363      0.24420363      0.27926734      0.31715468      0.35769393      0.54698832      0.77485074       1.0339868       1.3138859       1.6080741       1.9065059       2.2007999       2.4878554       2.7587610       3.0127553       3.2462440       3.4567878       3.6464771       3.8170151       3.9701933       4.1057671       4.2238026       4.3262451       4.4146795       4.4905037       4.6355170       4.7305701       4.7826853   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       56234.133   0.00056958924    0.0011584228    0.0017791674    0.0024349382    0.0031266068    0.0038607013    0.0046407975    0.0054672577    0.0063443023    0.0072703909    0.0082427112     0.012641500     0.019290350     0.027559226     0.037758718     0.049897276     0.064041480     0.080450523     0.099332504      0.12088538      0.14523161      0.17255140      0.20301195      0.23658171      0.27308346      0.31270624      0.35561000      0.40172217      0.45084005      0.67760307      0.94695838       1.2500490       1.5742555       1.9122016       2.2522296       2.5847833       2.9066830       3.2082263       3.4888981       3.7452694       3.9751531       4.1810876       4.3651607       4.5295009       4.6742387       4.7997904       4.9083216       5.0016051       5.0812045       5.2326150       5.3312024       5.3849665   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       63095.762   0.00079934763    0.0016239097    0.0024910978    0.0034050433    0.0043667878    0.0053847453    0.0064636123    0.0076039164    0.0088105474     0.010081522     0.011413196     0.017401813     0.026371407     0.037405420     0.050870482     0.066746527     0.085084521      0.10617083      0.13023080      0.15747520      0.18802480      0.22206149      0.25975377      0.30105630      0.34575364      0.39403209      0.44604628      0.50171132      0.56079234      0.83101464       1.1483169       1.5017921       1.8761497       2.2629332       2.6487973       3.0230115       3.3824200       3.7165906       4.0253773       4.3056546       4.5555887       4.7782170       4.9760636       5.1516370       5.3055104       5.4385016       5.5530124       5.6510187       5.7342546       5.8917558       5.9936485       6.0489138   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       70794.641    0.0010932010    0.0022187209    0.0033999351    0.0046421626    0.0059465971    0.0073238862    0.0087800416     0.010315708     0.011936504     0.013639872     0.015421155     0.023388312     0.035222313     0.049633530     0.067045231     0.087402828      0.11074716      0.13739755      0.16759925      0.20157976      0.23945933      0.28142074      0.32763336      0.37803894      0.43238164      0.49083868      0.55355499      0.62043035      0.69119221       1.0121624       1.3849463       1.7959218       2.2266077       2.6674807       3.1034934       3.5227423       3.9222372       4.2909248       4.6291316       4.9341731       5.2047016       5.4443232       5.6560577       5.8428388       6.0057514       6.1460578       6.2664064       6.3689852       6.4557033       6.6189488       6.7238690       6.7804488   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       79432.750    0.0014628653    0.0029664397    0.0045414510    0.0061945875    0.0079271690    0.0097524426     0.011677937     0.013704311     0.015838071     0.018075896     0.020411887     0.030809316     0.046138649     0.064642934     0.086810846      0.11255139      0.14189963      0.17521399      0.21276181      0.25478819      0.30141159      0.35281229      0.40915726      0.47037353      0.53615852      0.60667072      0.68203723      0.76213564      0.84664698       1.2269070       1.6635376       2.1395755       2.6330094       3.1333304       3.6237973       4.0913685       4.5333551       4.9382136       5.3069000       5.6373516       5.9288497       6.1856458       6.4112983       6.6091947       6.7809928       6.9284429       7.0544464       7.1614109       7.2514254       7.4199846       7.5275730       7.5852274   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       89125.055    0.0019232071    0.0038970973    0.0059613397    0.0081241821     0.010387037     0.012766227     0.015271116     0.017902152     0.020667231     0.023561959     0.026578873     0.039953232     0.059551726     0.083035535      0.11096889      0.14322209      0.17982662      0.22118492      0.26758674      0.31929377      0.37641863      0.43913181      0.50759048      0.58170114      0.66110374      0.74592409      0.83625670      0.93194208       1.0326033       1.4817204       1.9911722       2.5401586       3.1029029       3.6680397       4.2171202       4.7360168       5.2225732       5.6649658       6.0649695       6.4213300       6.7340625       7.0081168       7.2476254       7.4564588       7.6369098       7.7912609       7.9226683       8.0337645       8.1268260       8.3001248       8.4099178       8.4683731   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       100000.00    0.0024959226    0.0050547848    0.0077271875     0.010523113     0.013444070     0.016509992     0.019732173     0.023110786     0.026655648     0.030360916     0.034217246     0.051255397     0.076096615      0.10567538      0.14064250      0.18082475      0.22624990      0.27736730      0.33448721      0.39788298      0.46765325      0.54394593      0.62689411      0.71636893      0.81193715      0.91367098       1.0216094       1.1355454       1.2550287       1.7833809       2.3750642       3.0050829       3.6436967       4.2787532       4.8902161       5.4630605       5.9959578       6.4770499       6.9090522       7.2916690       7.6257512       7.9170001       8.1701652       8.3896269       8.5783719       8.7392595       8.8757021       8.9905669       9.0863298       9.2636280       9.3751062       9.4340880   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       112201.89    0.0032120005    0.0065021267    0.0099342664     0.013520448     0.017262202     0.021183700     0.025298313     0.029605848     0.034118566     0.038828967     0.043725302     0.065294464     0.096603758      0.13367589      0.17725869      0.22712656      0.28329994      0.34627478      0.41637548      0.49387162      0.57883137      0.67135965      0.77154398      0.87920699      0.99382139       1.1153827       1.2438455       1.3789465       1.5201457       2.1387180       2.8223193       3.5414182       4.2621219       4.9717607       5.6489763       6.2781147       6.8589101       7.3796548       7.8441058       8.2530873       8.6083975       8.9165407       9.1829376       9.4125055       9.6089814       9.7758519       9.9168036       10.034949       10.132974       10.313419       10.426060       10.485317   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       125892.65    0.0041106389    0.0083181231     0.012702274     0.017277812     0.022046318     0.027036658     0.032264617     0.037729734     0.043447217     0.049407492     0.055595843     0.082783074      0.12208945      0.16838799      0.22253145      0.28422717      0.35347455      0.43080658      0.51654903      0.61094858      0.71402144      0.82580550      0.94631381       1.0753055       1.2121361       1.3566983       1.5088301       1.6682037       1.8341778       2.5543357       3.3394746       4.1553199       4.9638680       5.7523685       6.4983915       7.1858782       7.8158107       8.3768083       8.8737763       9.3088359       9.6848642       10.009225       10.288077       10.526933       10.730338       10.902449       11.047249       11.168102       11.267905       11.450626       11.563950       11.623293   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       141253.62    0.0052391706     0.010598070     0.016175751     0.021990530     0.028043980     0.034370188     0.040987692     0.047895901     0.055113499     0.062628349     0.070422078      0.10457354      0.15375681      0.21138801      0.27842444      0.35448394      0.43952739      0.53410947      0.63854041      0.75301989      0.87748385       1.0118730       1.1560902       1.3098135       1.4722591       1.6431884       1.8222912       2.0091597       2.2030423       3.0360952       3.9319959       4.8517936       5.7535519       6.6247968       7.4422588       8.1896712       8.8694192       9.4706602       9.9995855       10.459816       10.855492       11.194927       11.485086       11.732141       11.941492       12.117987       12.265901       12.388853       12.489945       12.674135       12.787795       12.847154   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       158489.25    0.0066542244     0.013455971     0.020527594     0.027891851     0.035550364     0.043542852     0.051890705     0.060593391     0.069673309     0.079115525     0.088897212      0.13164385      0.19295522      0.26440996      0.34706314      0.44041527      0.54436732      0.65947337      0.78600550      0.92408056       1.0735196       1.2341296       1.4056648       1.5876963       1.7792799       1.9800142       2.1894132       2.4069855       2.6318641       3.5887475       4.6042088       5.6347168       6.6345306       7.5918090       8.4826252       9.2906881       10.019977       10.660488       11.219951       11.703726       12.117420       12.470380       12.770427       13.024417       13.238618       13.418573       13.568859       13.693329       13.795278       13.980342       14.094232       14.153729   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       177827.94    0.0084191916     0.017018820     0.025949264     0.035238753     0.044888817     0.054945177     0.065432475     0.076350452     0.087725347     0.099539041      0.11176332      0.16503181      0.24110452      0.32926317      0.43064661      0.54460372      0.67094411      0.81018836      0.96253999       1.1279827       1.3061810       1.4967665       1.6993081       1.9132538       2.1374830       2.3714092       2.6143521       2.8657429       3.1246027       4.2158180       5.3590900       6.5063469       7.6082007       8.6537258       9.6185302       10.486571       11.263805       11.941500       12.529231       13.034324       13.463980       13.828614       14.136930       14.396502       14.614461       14.797018       14.949029       15.074560       15.177069       15.362774       15.477166       15.537218   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       199526.31     0.010601365     0.021421522     0.032644107     0.044304145     0.056402969     0.068992335     0.082100555     0.095727942      0.10990459      0.12460851      0.13980523      0.20582820      0.29968415      0.40780905      0.53139909      0.66960973      0.82211273      0.98934928       1.1714139       1.3681103       1.5789060       1.8032238       2.0404206       2.2898188       2.5501189       2.8205345       3.1001727       3.3883847       3.6840856       4.9194835       6.1979069       7.4667363       8.6730994       9.8072538       10.844813       11.770498       12.592764       13.304621       13.917673       14.441361       14.884605       15.258927       15.573904       15.837812       16.058595       16.243082       16.396377       16.522728       16.625727       16.812439       16.928191       16.989634   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       223872.30     0.013272532     0.026807754     0.040828667     0.055378347     0.070457600     0.086124126      0.10240988      0.11931614      0.13687652      0.15506471      0.17383906      0.25514638      0.37016698      0.50184789      0.65139964      0.81773394       1.0003366       1.1995190       1.4152293       1.6470579       1.8942504       2.1559990       2.4314253       2.7197161       3.0193929       3.3294512       3.6487685       3.9766117       4.3117968       5.7001216       7.1194420       8.5125956       9.8235606       11.044388       12.151491       13.131024       13.994298       14.736461       15.371383       15.910740       16.365196       16.747350       17.067592       17.334865       17.557850       17.743921       17.898414       18.025712       18.129510       18.318599       18.437589       18.502319   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       251188.42     0.016504908     0.033321239     0.050718030     0.068747668     0.087410119      0.10676843      0.12685812      0.14768175      0.16927559      0.19160887      0.21463196      0.31400264      0.45384317      0.61288815      0.79230840      0.99072642       1.2074067       1.4424921       1.6957532       1.9665321       2.2538305       2.5565868       2.8736618       3.2040948       3.5462284       3.8988253       4.2605141       4.6304679       5.0074023       6.5554508       8.1187833       9.6360596       11.048952       12.352267       13.523950       14.552165       15.451545       16.219765       16.873055       17.425303       17.888873       18.277357       18.601891       18.872053       19.097164       19.285058       19.441299       19.570355       19.675969       19.870730       19.997162       20.069056   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       281838.16     0.020362368     0.041088350     0.062499594     0.084659535      0.10756673      0.13128847      0.15586385      0.18129727      0.20762628      0.23481521      0.26280581      0.38318729      0.55166190      0.74198306      0.95523650       1.1897157       1.4444250       1.7193017       2.0139092       2.3273050       2.6582225       3.0053234       3.3671791       3.7426620       4.1299320       4.5275054       4.9337436       5.3477070       5.7680127       7.4794826       9.1864694       10.824486       12.334082       13.713561       14.943353       16.014307       16.944643       17.734759       18.403230       18.966051       19.437213       19.831223       20.159880       20.433402       20.661622       20.852715       21.012485       21.145391       21.255110       21.462021       21.602916       21.686000   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       316227.78     0.024892930     0.050203241     0.076311765      0.10329478      0.13114888      0.15994420      0.18972360      0.22049332      0.25229118      0.28507626      0.31878111      0.46321446      0.66421602      0.88975207       1.1407742       1.4152093       1.7117625       2.0301306       2.3696400       2.7290132       3.1066818       3.5010093       3.9102499       4.3330809       4.7674756       5.2116907       5.6638132       6.1227878       6.5871501       8.4618181       10.308537       12.060839       13.659455       15.107283       16.388011       17.495615       18.451982       19.260314       19.941528       20.513578       20.992009       21.392183       21.726439       22.005704       22.240116       22.437929       22.605059       22.745782       22.863558       23.092030       23.253684       23.350187   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       354813.53     0.030129008     0.060729099     0.092247199      0.12477357      0.15830233      0.19290506      0.22862807      0.26547960      0.30349654      0.34263247      0.38281065      0.55436178      0.79176019       1.0563614       1.3489344       1.6670026       2.0089218       2.3741036       2.7616018       3.1697445       3.5966287       4.0402980       4.4986704       4.9702140       5.4527274       5.9442067       6.4424752       6.9463912       7.4544354       9.4881336       11.467066       13.324515       15.002988       16.510685       17.835083       18.973583       19.951855       20.775934       21.469157       22.051216       22.539142       22.949093       23.293689       23.584376       23.831208       24.042098       24.222830       24.377331       24.508665       24.768231       24.954441       25.065839   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       398107.50     0.036087275     0.072697169      0.11034942      0.14914920      0.18908733      0.23023561      0.27264345      0.31632095      0.36130260      0.40753660      0.45493689      0.65660016      0.93410721       1.2413791       1.5789452       1.9438853       2.3341413       2.7487878       3.1865698       3.6453812       4.1229682       4.6170404       5.1251828       5.6456786       6.1761821       6.7144489       7.2580489       7.8057686       8.3560550       10.540580       12.641378       14.593235       16.341681       17.900664       19.262032       20.426939       21.425079       22.265262       22.973471       23.570780       24.075181       24.503234       24.867381       25.179134       25.447937       25.680798       25.882722       26.057074       26.206535       26.503559       26.717527       26.846502   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       446683.19     0.042762157     0.086093958      0.13059366      0.17638257      0.22344749      0.27185830      0.32166692      0.37288568      0.42554441      0.47958592      0.53491532      0.76947491       1.0904429       1.4435096       1.8288961       2.2431988       2.6838990       3.1496943       3.6389968       4.1492627       4.6778975       5.2222929       5.7797112       6.3482600       6.9254756       7.5088949       8.0958660       8.6851641       9.2752487       11.599369       13.809874       15.844457       17.652889       19.255504       20.649230       21.839346       22.860047       23.722655       24.455439       25.079914       25.613898       26.073658       26.470801       26.815775       27.116763       27.379651       27.608818       27.807291       27.977633       28.316983       28.563671       28.713277   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       501187.03     0.050116792      0.10084224      0.15285758      0.20630176      0.26115662      0.31748736      0.37534776      0.43475284      0.49572485      0.55820172      0.62208069      0.89191739       1.2590706       1.6602941       2.0954386       2.5605986       3.0527877       3.5703122       4.1112433       4.6725935       5.2514358       5.8448653       6.4498551       7.0644028       7.6859821       8.3119508       8.9394745       9.5673503       10.194086       12.644438       14.951230       17.056810       18.916695       20.558454       21.985075       23.206334       24.260703       25.160812       25.936020       26.606731       27.188323       27.695493       28.138767       28.527635       28.869045       29.167965       29.428910       29.655027       29.849067       30.236883       30.520913       30.693184   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       562341.38     0.058069511      0.11677424      0.17688140      0.23854867      0.30175237      0.36655023      0.43299776      0.50111233      0.57090597      0.64231267      0.71522297       1.0221082       1.4372975       1.8880742       2.3738845       2.8903187       3.4339058       4.0025458       4.5939765       5.2048295       5.8319003       6.4720319       7.1219504       7.7795802       8.4423812       9.1075634       9.7721545       10.434992       11.094665       13.656230       16.045841       18.212759       20.120048       21.803881       23.273532       24.542576       25.652415       26.614429       27.455759       28.193391       28.839527       29.407581       29.907578       30.349081       30.738104       31.078919       31.376519       31.634376       31.855601       32.298888       32.624124       32.820597   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       630957.62     0.066492795      0.13363136      0.20227064      0.27258712      0.34455089      0.41821044      0.49362351      0.57080880      0.64976694      0.73042812      0.81267763       1.1576584       1.6217736       2.1224579       2.6587098       3.2256393       3.8193539       4.4373888       5.0771809       5.7350158       6.4074551       7.0911281       7.7825589       8.4796216       9.1798033       9.8802033       10.577781       11.271467       11.959980       14.617602       17.079102       19.303681       21.263776       23.004514       24.540087       25.885461       27.080309       28.130579       29.060107       29.882210       30.606996       31.247914       31.814929       32.317898       32.762035       33.151136       33.490931       33.785382       34.038113       34.544976       34.915561       35.138060   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       707946.44     0.075231459      0.15110217      0.22855528      0.30778455      0.38875343      0.47150002      0.55608325      0.64252241      0.73080519      0.82085844      0.91256422       1.2958800       1.8087197       2.3585583       2.9439676       3.5596294       4.2012667       4.8660807       5.5512331       6.2526927       6.9668233       7.6900823       8.4188676       9.1510700       9.8842733       10.615520       11.341787       12.062174       12.775583       15.516884       18.046443       20.336130       22.368083       24.194893       25.829932       27.283914       28.592040       29.753276       30.790261       31.713704       32.531777       33.258180       33.903081       34.476907       34.984320       35.428878       35.817237       36.153965       36.443285       37.023069       37.444133       37.695604   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       794327.50     0.084109181      0.16883167      0.25519698      0.34341445      0.43344015      0.52530258      0.61906334      0.71473937      0.81230686      0.91168995       1.0127682       1.4338707       1.9942944       2.5916239       3.2240147       3.8857672       4.5722429       5.2803348       6.0069684       6.7478876       7.4993397       8.2576805       9.0192795       9.7821454       10.544027       11.301987       12.053125       12.796833       13.532272       16.352442       18.958297       21.335557       23.472609       25.422164       27.191091       28.782721       30.229623       31.524750       32.689751       33.732586       34.659603       35.485082       36.219690       36.874670       37.454373       37.962404       38.406432       38.791778       39.123367       39.787017       40.266014       40.551552   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       891250.56     0.092950798      0.18647255      0.28167779      0.37878951      0.47775693      0.57859828      0.68137587      0.78610489      0.89275026       1.0012319       1.1114299       1.5690920       2.1750986       2.8173723       3.4936552       4.1979363       4.9253074       5.6724341       6.4360751       7.2118765       7.9960706       8.7850102       9.5751647       10.364802       11.151933       11.933746       12.707577       13.473215       14.230127       17.136634       19.842650       22.342681       24.623032       26.731030       28.666164       30.425276       32.038613       33.492516       34.807735       35.989622       37.042756       37.982348       38.819768       39.567134       40.228868       40.809104       41.316807       41.758127       42.138692       42.900373       43.448858       43.776962   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1000000.0      0.10160043      0.20371291      0.30752836      0.41328183      0.52091460      0.63043552      0.74190551      0.85533671      0.97068236       1.0878608       1.2067533       1.6990287       2.3476772       3.0314436       3.7477278       4.4903094       5.2541441       6.0357830       6.8319113       7.6382679       8.4512126       9.2672244       10.083012       10.897234       11.708230       12.513426       13.310519       14.099767       14.880947       17.896405       20.737516       23.399380       25.860503       28.163745       30.300221       32.259471       34.069578       35.709542       37.199578       38.542468       39.740909       40.811241       41.765797       42.618195       43.373559       44.036912       44.618665       45.125733       45.564236       46.444391       47.080666       47.464931   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1122018.9      0.10988878      0.22021300      0.33223335      0.44619669      0.56203831      0.67975615      0.79941129      0.92101147       1.0444997       1.1697936       1.2967768       1.8210417       2.5086370       3.2298448       3.9818415       4.7583295       5.5543241       6.3664305       7.1913931       8.0252127       8.8645074       9.7060240       10.546861       11.386179       12.222681       13.054140       13.878653       14.696761       15.508399       18.665386       21.680171       24.544623       27.227553       29.766305       32.142566       34.337841       36.378321       38.234691       39.927038       41.455422       42.820765       44.041259       45.130740       46.105126       46.970533       47.732762       48.403853       48.991174       49.501083       50.531246       51.283992       51.745017   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1258926.5      0.11764809      0.23564048      0.35529961      0.47688421      0.60032334      0.72560514      0.85279180      0.98188684       1.1128266       1.2455256       1.3798716       1.9330755       2.6555580       3.4100629       4.1937402       5.0003720       5.8252140       6.6650991       7.5169729       8.3772707       9.2429827       10.111276       10.979715       11.847823       12.714531       13.577946       14.436540       15.290957       16.141139       19.476706       22.708005       25.820329       28.769798       31.588097       34.246452       36.717321       39.024888       41.130913       43.056779       44.799643       46.359199       47.756395       49.006659       50.128871       51.129849       52.015700       52.800147       53.490549       54.092982       55.321837       56.233646       56.800610   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1412536.4      0.12475913      0.24976332      0.37638954      0.50490489      0.63523430      0.76736165      0.90135155       1.0371989       1.1748403       1.3141891       1.4551359       2.0342092       2.7877827       3.5720559       4.3843798       5.2187673       6.0708973       6.9380140       7.8173773       8.7058266       9.6006831       10.499559       11.400489       12.303212       13.206731       14.109428       15.010148       15.909645       16.807805       20.365096       23.860765       27.270143       30.535003       33.681294       36.667911       39.457083       42.072837       44.468243       46.667707       48.665318       50.459492       52.074221       53.526155       54.837498       56.014961       57.063864       57.999378       58.828078       59.555086       61.054215       62.184691       62.896948   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1584892.5      0.13118316      0.26251349      0.39541770      0.53016800      0.66668721      0.80495994      0.94505278       1.0869537       1.2306049       1.3759171       1.5227833       2.1251110       2.9068379       3.7186023       4.5582307       5.4200543       6.3001288       7.1961123       8.1056122       9.0258422       9.9544235       10.889378       11.829227       12.773945       13.722522       14.673627       15.626413       16.581626       17.538967       21.366727       25.179058       28.939307       32.573136       36.099753       39.465682       42.623909       45.601682       48.342726       50.875764       53.190637       55.283405       57.181003       58.900016       60.465787       61.883267       63.155429       64.298502       65.317277       66.215247       68.085110       69.514212       70.422396   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1778279.4      0.13697437      0.27400772      0.41257177      0.55294518      0.69504861      0.83887400      0.98449385       1.1318886       1.2810126       1.4317726       1.5840624       2.2079339       3.0163335       3.8550179       4.7224002       5.6130885       6.5234234       7.4514951       8.3952816       9.3524973       10.321100       11.299545       12.286796       13.282922       14.286743       15.297179       16.313585       17.336628       18.365745       22.517740       26.704099       30.873833       34.934984       38.902178       42.712279       46.311023       49.731593       52.905599       55.867169       58.599131       61.091996       63.374391       65.460832       67.379358       69.130819       70.713863       72.145277       73.427103       74.560364       76.935701       78.765709       79.932759   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1995263.1      0.14227526      0.28454135      0.42831262      0.57387696      0.72115644      0.87015316       1.0209436       1.1735059       1.3278070       1.4837495       1.6412260       2.2860043       3.1209970       3.9874443       4.8844209       5.8067545       6.7511506       7.7162472       8.7004695       9.7019776       10.718977       11.750305       12.795262       13.853903       14.924754       16.006949       17.099937       18.204313       19.319112       23.854279       28.476522       33.120925       37.679795       42.168941       46.518769       50.668050       54.658293       58.403595       61.943131       65.246635       68.293799       71.112790       73.713732       76.126521       78.345099       80.361115       82.191163       83.833671       85.286783       88.340770       90.698594       92.198973   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2238723.0      0.14726831      0.29447779      0.44318919      0.59370374      0.74594481      0.89992859       1.0557380       1.2133507       1.3727450       1.5338228       1.6964722       2.3624330       3.2250927       4.1214494       5.0514248       6.0100336       6.9942808       8.0033530       9.0361193       10.091107       11.166684       12.261994       13.376561       14.510373       15.661506       16.829291       18.013207       19.213661       20.429198       25.410585       30.538252       35.738839       40.893723       46.027461       51.066026       55.939068       60.697421       65.227198       69.570342       73.674200       77.499784       81.072212       84.394062       87.495221       90.359406       92.969030       95.341021       97.469939       99.350795       103.29683       106.33073       108.24867   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2511884.2      0.15212124      0.30415535      0.45771237      0.61311164      0.77028178      0.92925543       1.0901293       1.2528802       1.4175015       1.5838913       1.7519300       2.4403873       3.3333432       4.2634974       5.2317197       6.2331070       7.2648661       8.3267123       9.4179198       10.537292       11.683246       12.855175       14.052719       15.275641       16.521438       17.789581       19.079637       20.391841       21.724357       27.223479       32.944907       38.816843       44.716701       50.686746       56.646913       62.510707       68.336910       73.966543       79.439926       84.669316       89.584660       94.204247       98.520289       102.56281       106.30280       109.71094       112.80400       115.57293       118.01056       123.09732       126.97454       129.40311   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2818381.8      0.15704416      0.31400264      0.47254721      0.63301571      0.79534156      0.95958009       1.1258412       1.2941049       1.4643802       1.6365583       1.8105094       2.5240414       3.4515798       4.4211405       5.4346214       6.4870595       7.5757506       8.7008648       9.8620206       11.058131       12.287517       13.549723       14.844498       16.171362       17.527256       18.911839       20.324974       21.766927       23.235596       29.343988       35.784363       42.501993       49.378316       56.480791       63.715853       70.966901       78.295630       85.472807       92.527541       99.319305       105.73439       111.78291       117.44395       122.74516       127.64235       132.09408       136.11924       139.70703       142.85010       149.35823       154.26280       157.30265   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3162277.8      0.16230042      0.32454743      0.48848883      0.65447942      0.82245854      0.99251242       1.1647675       1.3392042       1.5158474       1.6945862       1.8752758       2.6177068       3.5857356       4.6019816       5.6693934       6.7827712       7.9392762       9.1394181       10.383067       11.669214       12.996077       14.363342       15.771037       17.218618       18.702588       20.223018       21.780335       23.375189       25.005324       31.851650       39.199352       47.031435       55.238184       63.916664       72.943058       82.146800       91.579356       100.90526       110.13468       119.05596       127.49241       135.44233       142.87118       149.80634       156.18923       161.96751       167.16484       171.77206       175.78533       184.02072       190.14947       193.90705   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3548135.5      0.16815137      0.33631277      0.50632297      0.67855821      0.85296353       1.0296598       1.2087948       1.3903552       1.5743798       1.7607485       1.9493004       2.7256850       3.7416767       4.8133597       5.9446812       7.1300040       8.3662504       9.6542624       10.994185       12.385213       13.825592       15.315368       16.855119       18.444566       20.079921       21.762054       23.492388       25.272439       27.100083       34.875476       43.418686       52.772875       62.834671       73.729049       85.267955       97.188382       109.51997       121.77718       133.93231       145.67850       156.76140       167.17024       176.85902       185.85641       194.09238       201.50836       208.13834       213.98040       219.03974       229.32633       236.88518       241.46973   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3981075.2      0.17486886      0.34984186      0.52686839      0.70635147      0.88823910       1.0726925       1.2598828       1.4498029       1.6425032       1.8378520       2.0356699       2.8521331       3.9247688       5.0617661       6.2681065       7.5376290       8.8670799       10.257811       11.710347       13.224404       14.798449       16.433304       18.130577       19.890754       21.710041       23.590651       25.535764       27.548511       29.627299       38.621484       48.794499       60.269659       72.932352       86.918365       101.93139       117.56931       133.80989       149.95814       165.93830       181.32999       195.78322       209.28124       221.77327       233.29595       243.77575       253.15659       261.49113       268.79227       275.08098       287.75330       296.94959       302.46766   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       4466832.0      0.18271196      0.36564757      0.55088806      0.73886581      0.92953379       1.1230986       1.3197575       1.5195066       1.7224071       1.9283189       2.1370385       3.0006221       4.1397745       5.3533496       6.6476072       8.0158631       9.4549079       10.966907       12.553039       14.214012       15.948956       17.760095       19.650918       21.623450       23.674292       25.807838       28.030211       30.347112       32.757829       43.404574       55.840710       70.276960       86.549708       104.78710       124.50832       145.10006       166.46644       187.64277       208.48626       228.44323       247.05823       264.32002       280.18604       294.71337       307.83766       319.51671       329.83082       338.81660       346.51876       361.90805       372.93882       379.48510   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5011870.5      0.19190981      0.38418557      0.57906786      0.77702217      0.97800453       1.1822723       1.3900547       1.6013505       1.8162357       2.0345552       2.2560802       3.1750326       4.3923694       5.6961072       7.0942220       8.5796421       10.149588       11.807611       13.556005       15.397321       17.332082       19.364897       21.502378       23.749097       26.102445       28.570309       31.163339       33.890712       36.752875       49.681020       65.261658       83.792279       104.99778       128.94218       154.87503       181.89832       209.80190       237.28055       264.11706       289.61685       313.21843       334.93604       354.75390       372.76370       388.92618       403.22728       415.78604       426.67301       435.96500       454.37931       467.41329       475.06050   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5623413.5      0.20273359      0.40600714      0.61224592      0.82195282       1.0350862       1.2519668       1.4728638       1.6977735       1.9267952       2.1597543       2.3963924       3.3807791       4.6907627       6.1019217       7.6247490       9.2520945       10.982312       12.821275       14.773104       16.843453       19.035185       21.356723       23.819516       26.431754       29.192001       32.113329       35.212774       38.503755       41.987820       58.070676       77.984724       102.07613       129.85516       161.27116       195.18228       230.30591       266.28806       301.42367       335.42547       367.46229       396.87307       423.72187       448.04415       469.98665       489.55436       506.77630       521.82105       534.80332       545.84079       567.53793       582.69857       591.48963   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       6309576.5      0.21555195      0.43185763      0.65156189      0.87520859       1.1027596       1.3346166       1.5710964       1.8121912       2.0580380       2.3084388       2.5630987       3.6257562       5.0472163       6.5889957       8.2654538       10.069818       12.002526       14.073041       16.288408       18.658907       21.190963       23.898740       26.800672       29.909655       33.225534       36.768494       40.564150       44.631172       48.972013       69.387772       95.162377       126.63246       162.96113       203.87981       247.72518       292.73981       338.40671       382.57592       424.90006       464.42626       500.41581       533.01635       562.34301       588.61843       611.91081       632.30747       650.03753       665.27105       678.17534       703.33956       720.69118       730.62893   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7079464.0      0.23088359      0.46278963      0.69862815      0.93899392       1.1838536       1.4337176       1.6889699       1.9495936       2.2157897       2.4873266       2.7638661       3.9221155       5.4810737       7.1862549       9.0577730       11.089850       13.286037       15.661091       18.226406       20.998802       23.989705       27.221390       30.721947       34.510326       38.587621       42.983524       47.734344       52.863536       58.373221       84.634666       118.17143       159.19024       206.31434       258.95841       314.80755       371.54860       428.48770       483.00194       534.71594       582.58890       625.83404       664.71774       699.46491       730.39534       757.66020       781.41992       801.97642       819.56584       834.41356       863.12987       882.65862       893.70556   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7943275.0      0.24953344      0.50044862      0.75598270       1.0167962       1.2828655       1.5548547       1.8332384       2.1179864       2.4094014       2.7072051       3.0110003       4.2891808       6.0226478       7.9380886       10.063927       12.396025       14.942258       17.724837       20.761295       24.077480       27.691654       31.637255       35.954902       40.669730       45.783028       51.335968       57.377670       63.936517       71.012983       105.01137       148.56999       201.59676       261.96285       328.65944       398.59255       468.82528       538.50247       604.53475       666.55979       723.49116       774.53125       820.10229       860.56985       896.37474       927.76928       954.99994       978.44945       998.43037       1015.2351       1047.4698       1069.0901       1081.1666   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       8912506.0      0.27275123      0.54738100      0.82754925       1.1139999       1.4067259       1.7066074       2.0142379       2.3295734       2.6530616       2.9843673       3.3230116       4.7555415       6.7158507       8.9076991       11.371166       14.104387       17.121034       20.453593       24.128010       28.181296       32.640001       37.551651       42.972431       48.934273       55.437403       62.536810       70.295819       78.745223       87.880592       131.86863       188.02462       255.73925       331.89213       414.94078       500.91939       586.24035       669.92022       748.43361       821.48203       887.98616       947.18361       999.69105       1046.0431       1086.8158       1122.3787       1153.0791       1179.3963       1201.7298       1220.4452       1256.0450       1279.5888       1292.5805   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       10000000.      0.30232354      0.60721778      0.91889426       1.2382116       1.5651896       1.9010067       2.2464227       2.6013807       2.9665281       3.3414550       3.7255713       5.3605723       7.6207145       10.180820       13.097005       16.370188       20.020725       24.094263       28.627528       33.671664       39.263462       45.467941       52.359333       59.974451       68.309267       77.433696       87.425748       98.316403       110.09271       166.66195       238.23359       323.41406       417.84938       519.39214       623.14742       724.88197       823.53842       915.21406       999.73979       1076.1033       1143.6151       1203.1148       1255.3349       1301.0153       1340.6609       1374.7295       1403.7999       1428.3651       1448.8711       1487.5578       1512.8004       1526.5654   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       11220190.      0.34069307      0.68492115       1.0376239       1.3998232       1.7715793       2.1544762       2.5495036       2.9565982       3.3766734       3.8092181       4.2534916       6.1573507       8.8176006       11.870873       15.394269       19.391567       23.891147       28.955589       34.635274       40.996840       48.087745       55.992760       64.805858       74.567033       85.264317       96.983107       109.81498       123.78609       138.86994       210.87905       300.79907       406.17358       521.20342       643.08804       765.99765       885.10253       999.35495       1104.5570       1200.7139       1286.9344       1362.6633       1429.0054       1486.9134       1537.2958       1580.8019       1618.0131       1649.6226       1676.2244       1698.3471       1739.7494       1766.4118       1780.7902   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       12589265.      0.39113764      0.78713715       1.1939127       1.6127141       2.0436622       2.4888849       2.9496739       3.4259712       3.9190230       4.4281924       4.9525366       7.2147139       10.408884       14.120580       18.454217       23.416067       29.042105       35.414718       42.600234       50.682538       59.720257       69.819721       81.094875       93.584211       107.26230       122.22847       138.58471       156.34652       175.46749       265.92381       377.09685       505.18629       642.77701       786.42163       929.41814       1066.4331       1196.4877       1315.1767       1422.7695       1518.5707       1602.1906       1675.0128       1738.2301       1792.9459       1839.9693       1880.0098       1913.8727       1942.2530       1965.7638       2009.4274       2037.2034       2052.0267   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       14125363.      0.45784509      0.92233735       1.4006940       1.8944799       2.4038974       2.9317953       3.4798771       4.0480913       4.6381066       5.2491289       5.8799397       8.6186885       12.522800       17.107510       22.510565       28.739113       35.836390       43.907980       53.038447       63.328286       74.845709       87.718192       102.07769       117.95525       135.30498       154.23672       174.85773       197.16571       221.08830       333.01251       468.13736       621.07405       782.70967       949.02644       1112.5224       1267.4570       1413.0514       1544.8218       1663.3336       1768.1299       1859.0500       1937.7903       2005.7951       2064.3584       2114.4497       2156.9135       2192.6730       2222.5251       2247.1638       2292.5917       2321.1553       2336.2431   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       15848960.      0.54610240       1.1012332       1.6743505       2.2674428       2.8808211       3.5182551       4.1819607       4.8719272       5.5903105       6.3361039       7.1077413       10.475709       15.313938       21.041502       27.836379       35.703947       44.692028       54.931308       66.525575       79.589790       94.198492       110.49769       128.63279       148.61945       170.38362       194.04031       219.69452       247.31805       276.80537       413.05058       574.43671       753.83195       940.42282       1129.6801       1313.4852       1485.8659       1646.2990       1790.3211       1918.8858       2031.8458       2129.2888       2213.2205       2285.3415       2347.1488       2399.7789       2444.2091       2481.4725       2512.4619       2537.9463       2584.5930       2613.5882       2628.7584   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       17782794.      0.66234022       1.3367934       2.0346159       2.7583527       3.5084377       4.2898116       5.1053551       5.9550932       6.8417597       7.7640961       8.7200699       12.909651       18.962471       26.165675       34.743214       44.694171       56.067093       69.018478       83.670744       100.14818       118.52611       138.96378       161.61251       186.46278       213.40347       242.54743       273.98834       307.66406       343.43051       506.49633       695.91975       902.70999       1114.4347       1326.2739       1529.6299       1718.4208       1892.5280       2047.6535       2185.1518       2305.2066       2408.1999       2496.4593       2571.9384       2636.3262       2690.9183       2736.8169       2775.1506       2806.9011       2832.9096       2880.1855       2909.2661       2924.3515   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       19952632.      0.81421184       1.6444794       2.5050594       3.3992075       4.3275190       5.2963400       6.3093355       7.3666172       8.4715422       9.6225199       10.816952       16.065480       23.674278       32.751892       43.573054       56.124092       70.447655       86.724227       105.09209       125.67596       148.54353       173.85925       201.77065       232.23283       265.08970       300.44303       338.36495       378.75315       421.42056       613.29146       831.79009       1066.1445       1302.5100       1535.8691       1757.4066       1961.1498       2147.4254       2312.1854       2457.2456       2583.1673       2690.6354       2782.2813       2860.2939       2926.5264       2982.4253       3029.2200       3068.1408       3100.2537       3126.4635       3173.8063       3202.6586       3217.5128   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       22387232.       1.0105840       2.0421173       3.1127116       4.2265212       5.3842935       6.5940664       7.8604477       9.1836380       10.567668       12.010555       13.508988       20.101878       29.672689       41.090774       54.683649       70.415927       88.314516       108.57847       131.35625       156.76232       184.84717       215.77024       249.66369       286.43757       325.88326       368.08255       413.07535       460.71088       510.75553       732.66880       980.51100       1241.8091       1501.5271       1754.7626       1992.6590       2209.4688       2406.0770       2578.8027       2729.9212       2860.3740       2971.1316       3065.0932       3144.6798       3211.9295       3268.4403       3315.5574       3354.5987       3386.6982       3412.8111       3459.7163       3488.0691       3502.5698   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       25118842.       1.2612880       2.5494851       3.8875510       5.2807347       6.7299692       8.2452084       9.8321318       11.491074       13.226720       15.036615       16.916596       25.188462       37.190167       51.475365       68.422231       87.962142       110.09449       135.02905       162.91649       193.84790       227.84554       265.05245       305.57231       349.25797       395.84168       445.37500       497.85769       553.09253       610.80185       863.22570       1139.7791       1426.5853       1707.7823       1978.6934       2230.6751       2458.3946       2663.3194       2842.1886       2997.6807       3131.1097       3243.7874       3338.9010       3419.0883       3486.5532       3543.0201       3589.9306       3628.6695       3660.4212       3686.1753       3732.2104       3759.8389       3773.8873   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       28183880.       1.5768640       3.1876827       4.8614049       6.6046012       8.4183444       10.314723       12.300592       14.376471       16.547605       18.810984       21.161451       31.491753       46.446277       64.170811       85.088120       109.08305       136.11357       166.38909       200.05257       237.15525       277.67802       321.73397       369.38673       420.42954       474.53489       531.71889       591.93363       654.92871       720.38243       1002.8311       1306.6669       1616.8671       1917.0389       2203.0218       2466.5598       2702.8148       2913.7671       3096.6222       3254.5643       3389.3316       3502.5746       3597.7304       3677.6168       3744.5672       3800.4065       3846.6464       3884.7182       3915.8365       3941.0120       3985.8203       4012.5448       4026.0648   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       31622776.       1.9675897       3.9771981       6.0649687       8.2390178       10.500546       12.863883       15.337159       17.921090       20.621320       23.434231       26.353523       39.156839       57.623161       79.382851       104.89239       133.97579       166.53300       202.75863       242.77542       286.58353       334.11413       385.44121       440.57698       499.24448       561.05430       625.97971       693.92348       764.59376       837.63461       1148.8186       1477.7102       1808.5426       2124.8023       2422.9510       2695.1392       2937.0694       3151.4250       3336.0203       3494.5337       3629.0942       3741.6609       3835.8643       3914.6546       3980.4610       4035.1741       4080.3539       4117.4553       4147.7071       4172.1256       4215.4244       4241.1082       4254.0438   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       35481352.       2.4426449       4.9362139       7.5253099       10.219825       13.021004       15.945415       19.002465       22.193156       25.523236       28.988390       32.581081       48.291511       70.839747       97.221132       127.91011       162.65529       201.28712       243.97291       290.80450       341.71187       396.56361       455.38319       518.12609       584.45449       653.92589       726.47160       801.94350       880.00493       960.26952       1298.0232       1649.1127       1997.3921       2326.4059       2633.1524       2910.5652       3155.1630       3370.3594       3554.5892       3711.9587       3844.9397       3955.7467       4048.1430       4125.1677       4189.3054       4242.4852       4286.2895       4322.1793       4351.3799       4374.9035       4416.4787       4441.0225       4453.3360   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       39810752.       3.0087148       6.0777447       9.2613557       12.571416       16.009121       19.593141       23.334149       27.233417       31.296418       35.518140       39.889728       58.936852       86.112610       117.65560       154.04258       194.93405       240.07192       289.57796       343.50024       401.69789       463.97792       530.31143       600.59278       674.41751       751.29371       831.10787       913.66505       998.59995       1085.5080       1447.0214       1816.9335       2178.7262       2516.3057       2827.7438       3106.9811       3351.4111       3565.1098       3747.1022       3901.8422       4032.0739       4140.2134       4230.1002       4304.8150       4366.8659       4418.1903       4460.3751       4494.8685       4522.8801       4545.4062       4585.1052       4608.4433       4620.1119   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       44668320.       3.6684285       7.4065496       11.279365       15.300875       19.472095       23.813539       28.337134       33.044404       37.940192       43.018729       48.269809       71.055862       103.35365       140.51823       183.00487       230.37482       282.28029       338.79173       399.90772       465.40231       535.01407       608.65636       686.16456       767.08390       850.88706       937.42098       1026.4488       1117.5779       1210.3941       1592.1813       1976.4225       2346.9621       2688.7803       3001.1548       3279.0885       3520.8211       3730.9938       3909.1581       4060.0285       4186.5539       4291.2966       4378.1167       4450.0997       4509.7434       4558.9718       4599.3567       4632.3206       4659.0457       4680.5037       4718.2266       4740.3216       4751.3354   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       50118812.       4.4200451       8.9186647       13.572525       18.397833       23.395275       28.586765       33.985207       39.592451       45.412123       51.437678       57.657695       84.526536       122.33779       165.45702       214.30475       268.33845       327.10646       390.61373       458.80181       531.36897       607.99442       688.53884       772.78214       860.22058       950.30106       1042.8324       1137.5289       1233.9475       1331.6590       1728.8146       2122.1818       2496.6949       2838.6790       3148.5988       3422.4923       3659.3689       3864.3242       4037.3606       4183.3697       4305.4357       4406.2177       4489.5510       4558.4883       4615.4933       4662.4559       4700.9169       4732.2630       4757.6387       4777.9860       4813.6776       4834.5150       4844.8745   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       56234132.       5.2554181       10.596919       16.113391       21.823283       27.726731       33.846712       40.197231       46.780101       53.597563       60.642401       67.901938       99.116463       142.72164       191.99278       247.29225       307.97189       373.48643       443.77825       518.73233       597.96850       681.10857       767.96178       858.23901       951.35478       1046.7234       1144.1149       1243.2198       1343.5966       1444.8337       1851.8284       2249.1906       2623.2439       2961.7682       3266.3094       3533.8637       3764.1161       3962.4974       4129.3882       4269.7738       4386.8169       4483.2274       4562.7748       4628.4500       4682.6626       4727.2503       4763.7129       4793.3901       4817.3840       4836.5998       4870.2421       4889.8273       4899.5412   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       63095764.       6.1613866       12.414748       18.861590       25.522473       32.396942       39.508268       46.870961       54.487100       62.356888       70.472265       78.819765       114.53903       164.05585       219.49668       281.16060       348.29993       420.27345       496.95670       578.17173       663.40839       752.20649       844.31689       939.40896       1036.8813       1136.1560       1236.9877       1339.0632       1441.9611       1545.2946       1956.7064       2353.3416       2723.0290       3055.0012       3351.7423       3611.1023       3833.3371       4024.1029       4184.0858       4318.2953       4429.9206       4521.6809       4597.2465       4659.5279       4710.8586       4753.0151       4787.4438       4815.4334       4838.0365       4856.1194       4887.7244       4906.0770       4915.1606   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       70794640.       7.1191846       14.333555       21.757100       29.412407       37.297999       45.437343       53.845715       62.524717       71.472675       80.681023       90.135410       130.39951       185.79929       247.27231       315.04107       388.24798       466.09215       548.34552       634.76522       724.78951       817.92992       913.91025       1012.3856       1112.7636       1214.4888       1317.3152       1420.9369       1524.9571       1629.0283       2039.8900       2431.6590       2793.6799       3116.5641       3403.5751       3653.3013       3866.4716       4048.8657       4201.4077       4329.0715       4435.0284       4521.9708       4593.4512       4652.2738       4700.6894       4740.3997       4772.7939       4799.1019       4820.3250       4837.2881       4866.8916       4884.0435       4892.5169   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       79432752.       8.1057300       16.307397       24.731048       33.400956       42.314931       51.495716       60.958700       70.705398       80.731848       91.028705       101.58138       146.31086       207.38216       274.45817       347.62513       425.93044       508.50279       595.06711       685.34848       778.76244       874.81563       973.22523       1073.6479       1175.5074       1278.2880       1381.7496       1485.5988       1589.4723       1693.0590       2099.0252       2482.4472       2834.1111       3145.9093       3421.7169       3660.7534       3864.1208       4037.6353       4182.4025       4303.3046       4403.4626       4485.5168       4552.8791       4608.2384       4653.7486       4691.0325       4721.4166       4746.0697       4765.9398       4781.8086       4809.4644       4825.4555       4833.3428   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       89125256.       9.0964452       18.286308       27.707008       37.384357       47.314785       57.517852       68.005960       78.782663       89.837572       101.16225       112.74338       161.53300       227.50292       299.19196       376.61359       458.76509       544.74395       634.25313       727.00252       822.40548       919.98037       1019.4476       1120.4745       1222.5129       1325.0885       1427.9717       1530.8871       1633.5099       1735.5557       2132.9769       2505.2320       2844.4371       3143.6426       3407.1852       3634.8076       3827.9012       3992.2395       4129.0581       4243.1142       4337.4436       4414.6161       4477.8863       4529.8212       4572.4712       4607.3764       4635.7967       4658.8370       4677.3921       4692.1996       4717.9756       4732.8531       4740.1802   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
   1.0000000e+08       10.017434       20.115639       30.438702       41.016129       51.842665       62.934386       74.306750       85.961363       97.884001       110.06833       122.50098       174.57999       244.36624       319.48283       399.89870       484.58893       572.64358       663.76239       757.65261       853.74042       951.56317       1050.8517       1151.2894       1252.3670       1353.6462       1454.9115       1555.9143       1656.3573       1755.9943       2141.9118       2500.8041       2825.9867       3111.5336       3362.1088       3577.8784       3760.4472       3915.4910       4044.3284       4151.5571       4240.1088       4312.4664       4371.7200       4420.3073       4460.1695       4492.7634       4519.2802       4540.7619       4558.0502       4571.8374       4595.8105       4609.6256       4616.4203   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10


==> datatab_opdep_fixed.dat <==
#E_gam (MeV), z=0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.10,0.11,0.15,0.2,0.25,0.3,0.35,0.4,0.45,0.5,0.55,0.6,0.65,0.7,0.75,0.8,0.85,0.9,0.95,1.0,1.2,1.4,1.6,1.8,2.0,2.2,2.4,2.6,2.8,3.0,3.2,3.4,3.6,3.8,4.0,4.2,4.4,4.6,4.8,5.0,5.5,6.0,6.5,7.0,7.5,8.0,8.5,9.0

       1000.0000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1122.0189       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1258.9265       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   3.5055938e-08   1.9676126e-07   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1412.5364       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.4165181e-10   1.5647515e-07   5.6620170e-07   1.2906801e-06   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1584.8926       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0682107e-08   9.4478157e-08   2.4102074e-07   4.3211510e-07   1.3588194e-06   2.8431411e-06   4.7924297e-06   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1778.2794       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   9.6008685e-09   1.4455771e-07   4.0761601e-07   7.8168768e-07   1.3547634e-06   2.0782357e-06   2.8923780e-06   5.7436795e-06   9.5077250e-06   1.3743038e-05   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1995.2632       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.1814123e-07   4.4806044e-07   9.9202661e-07   1.9139010e-06   3.1605469e-06   4.6326069e-06   6.4607423e-06   8.5185981e-06   1.0708984e-05   1.7419808e-05   2.5453553e-05   3.3596914e-05   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2238.7231       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   6.3470103e-09   2.8259886e-07   9.0631338e-07   2.0177141e-06   3.6935982e-06   5.8754459e-06   8.7877821e-06   1.2244975e-05   1.6047966e-05   2.0370033e-05   2.5004229e-05   2.9775551e-05   4.3463760e-05   5.8812968e-05   7.3108942e-05   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2511.8843       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.9937373e-08   4.5872618e-07   1.4280121e-06   3.2807139e-06   6.0405018e-06   9.7886475e-06   1.4554066e-05   2.0203541e-05   2.7015383e-05   3.4645155e-05   4.2713124e-05   5.1498912e-05   6.0664133e-05   6.9958100e-05   9.5342922e-05   0.00012219169   0.00014549879   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2818.3816       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   4.7383915e-07   1.7645005e-06   4.4364450e-06   8.4685030e-06   1.4253281e-05   2.1649373e-05   3.0652645e-05   4.1268568e-05   5.3205311e-05   6.6895096e-05   8.1718497e-05   9.7059548e-05   0.00011328827   0.00012991548   0.00014656117   0.00019014167   0.00023495715   0.00027485106   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3162.2776       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   2.7928153e-07   1.5787548e-06   4.7164231e-06   1.0001467e-05   1.8080707e-05   2.8616566e-05   4.2004415e-05   5.7891935e-05   7.6201323e-05   9.6849338e-05   0.00011940494   0.00014440654   0.00017088223   0.00019781882   0.00022568328   0.00025377777   0.00028156354   0.00035456407   0.00043615838   0.00051676310   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3548.1355       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.2104555e-08   9.3517448e-07   3.7299347e-06   9.5072452e-06   1.9208778e-05   3.2915329e-05   5.1331019e-05   7.3584192e-05   0.00010016701   0.00013040741   0.00016404979   0.00020089798   0.00024028147   0.00028282791   0.00032704648   0.00037147634   0.00041732927   0.00046365625   0.00050962430   0.00064132077   0.00081171407   0.00098669909   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3981.0752       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.7775538e-07   1.8272807e-06   6.8387735e-06   1.6400788e-05   3.1869201e-05   5.4173419e-05   8.2980617e-05   0.00011913345   0.00016096804   0.00020896482   0.00026204220   0.00031952353   0.00038106473   0.00044571884   0.00051520924   0.00058748047   0.00066058655   0.00073861750   0.00082021081   0.00090370526    0.0011719087    0.0015350058    0.0018802085   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       4466.8320       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   2.8575269e-09   1.2486342e-07   3.3479003e-07   2.9645848e-06   1.0222381e-05   2.4743945e-05   4.7717244e-05   8.0737233e-05   0.00012467077   0.00017854666   0.00024321344   0.00031584142   0.00039673387   0.00048416135   0.00057771241   0.00067767859   0.00078303419   0.00089976092    0.0010251702    0.0011563452    0.0013050718    0.0014688149    0.0016438545    0.0022014949    0.0028954858    0.0034954956   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5011.8701       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.0422993e-08   1.5003782e-07   4.0168609e-07   8.4113321e-07   1.4304393e-06   2.4202457e-06   3.6999820e-06   1.3460906e-05   3.2805833e-05   6.5084128e-05   0.00011135679   0.00017356828   0.00025223504   0.00034531860   0.00045340634   0.00057198447   0.00070288274   0.00084419615   0.00099828106    0.0011682565    0.0013532415    0.0015700253    0.0018144449    0.0020797738    0.0023845941    0.0027215927    0.0030825467    0.0041435749    0.0053250456    0.0062666518   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5623.4131       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   8.9328621e-08   2.9792968e-07   7.0095744e-07   1.2905883e-06   2.3123489e-06   3.6997248e-06   5.6258456e-06   7.9692968e-06   1.1169188e-05   1.5006705e-05   3.9215748e-05   8.0304286e-05   0.00014248035   0.00022646209   0.00033447136   0.00046601446   0.00061743034   0.00079135723   0.00098201651    0.0011984142    0.0014401082    0.0017168224    0.0020382173    0.0024022508    0.0028351873    0.0033259892    0.0038582284    0.0044526703    0.0050915066    0.0057605032    0.0075707259    0.0093996560     0.010764324   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       6309.5762       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   5.6782312e-09   1.2384814e-07   3.8458845e-07   8.2397558e-07   1.6352274e-06   2.8385137e-06   4.6127640e-06   6.8989343e-06   1.0124912e-05   1.4128811e-05   1.9204214e-05   2.5147079e-05   3.2568638e-05   4.1190824e-05   9.0661746e-05   0.00016755259   0.00027702763   0.00041882380   0.00059505484   0.00080603707    0.0010483252    0.0013346038    0.0016595180    0.0020509397    0.0025120161    0.0030550488    0.0036914824    0.0044131522    0.0052501824    0.0061752245    0.0071554483    0.0082069149    0.0092993440     0.010410733     0.013222940     0.015848152     0.017705079   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7079.4639       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.9113381e-09   9.7985911e-08   3.3828423e-07   7.6643463e-07   1.5963994e-06   2.8816466e-06   4.7010658e-06   7.3683325e-06   1.0898620e-05   1.5578331e-05   2.1315561e-05   2.8710057e-05   3.7553956e-05   4.8221032e-05   6.0413963e-05   7.5040319e-05   9.1636595e-05   0.00018189354   0.00031445810   0.00049507928   0.00072278479    0.0010031435    0.0013461216    0.0017549244    0.0022689220    0.0028846274    0.0036464508    0.0045525599    0.0056047420    0.0068078637    0.0081418854    0.0096319584     0.011225353     0.012865230     0.014558783     0.016264349     0.017953757     0.022005788     0.025553010     0.027956558   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7943.2754       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000       0.0000000   1.6868210e-09   1.0555485e-08   2.3959479e-08   4.0973820e-08   6.1178439e-08   1.9786341e-07   5.1851375e-07   1.1998077e-06   2.3478614e-06   4.0401584e-06   6.6347535e-06   1.0187826e-05   1.4871643e-05   2.1102772e-05   2.8949593e-05   3.8787990e-05   5.0493640e-05   6.4944295e-05   8.1773856e-05   0.00010154875   0.00012382298   0.00014984417   0.00017892262   0.00033157719   0.00054671082   0.00083388644    0.0011978071    0.0016609609    0.0022636951    0.0030260635    0.0040123990    0.0052079463    0.0066612852    0.0083485084     0.010245666     0.012342746     0.014600779     0.017032116     0.019550767     0.022071838     0.024591744     0.027063757     0.029454881     0.034950781     0.039520511     0.042511414   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       8912.5059   2.5432004e-08   5.7960758e-08   9.6052984e-08   1.3928711e-07   1.8727325e-07   2.3983259e-07   3.0623988e-07   3.9299627e-07   4.9473223e-07   6.0946405e-07   7.3619015e-07   1.4216111e-06   2.7227539e-06   4.8592633e-06   7.9967210e-06   1.2278961e-05   1.8202361e-05   2.5883513e-05   3.5550819e-05   4.7850444e-05   6.2834391e-05   8.1066452e-05   0.00010236190   0.00012791156   0.00015717458   0.00019096718   0.00022860444   0.00027176456   0.00031950276   0.00056404764   0.00090333911    0.0013663451    0.0019827439    0.0028223482    0.0039605049    0.0054211785    0.0072779640    0.0094809626     0.012065337     0.014966516     0.018118389     0.021486046     0.025009186     0.028679452     0.032377986     0.035989379     0.039503551     0.042876610     0.046072834     0.053176476     0.058845585     0.062452743   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       10000.000   1.3151266e-07   2.8260065e-07   4.5077625e-07   6.3529487e-07   8.3504924e-07   1.0496290e-06   1.2956872e-06   1.5866776e-06   1.9121113e-06   2.2681179e-06   2.6526799e-06   4.5648746e-06   7.8968396e-06   1.2788087e-05   1.9529259e-05   2.8300845e-05   3.9829437e-05   5.4261603e-05   7.1980446e-05   9.3864454e-05   0.00011996893   0.00015111849   0.00018698882   0.00022916676   0.00027690092   0.00033127667   0.00039132783   0.00045961489   0.00053479913   0.00091908070    0.0014674246    0.0022687858    0.0034013642    0.0049879469    0.0071178458    0.0097901056     0.013064539     0.016826355     0.021078554     0.025696474     0.030552037     0.035583008     0.040707743     0.045897692     0.051007469     0.055892145     0.060543354     0.064928091     0.069012240     0.077849986     0.084674962     0.088918101   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       11220.189   3.7014483e-07   7.7731260e-07   1.2234913e-06   1.7062431e-06   2.2228900e-06   2.7725827e-06   3.3813622e-06   4.0689926e-06   4.8194453e-06   5.6311386e-06   6.5001914e-06   1.0660701e-05   1.7534414e-05   2.7072598e-05   3.9701906e-05   5.5688996e-05   7.6004404e-05   0.00010089521   0.00013090834   0.00016720334   0.00020986376   0.00025998707   0.00031710252   0.00038361320   0.00045846185   0.00054329881   0.00063674134   0.00074381175   0.00086220536    0.0014865784    0.0024428621    0.0039156924    0.0060257517    0.0089278341     0.012687195     0.017240658     0.022605507     0.028570704     0.035084598     0.041947609     0.048953138     0.056021808     0.063054506     0.070011129     0.076729245     0.083039257     0.088943292     0.094426616     0.099462596      0.11012843      0.11814956      0.12304611   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       12589.265   8.1093628e-07   1.6838889e-06   2.6258567e-06   3.6339627e-06   4.7035806e-06   5.8376943e-06   7.0752104e-06   8.4440778e-06   9.9199346e-06   1.1500293e-05   1.3178903e-05   2.1031998e-05   3.3622518e-05   5.0452733e-05   7.2190448e-05   9.9159281e-05   0.00013263816   0.00017300511   0.00022099914   0.00027834282   0.00034525076   0.00042335522   0.00051205508   0.00061601090   0.00073355401   0.00086802055    0.0010171086    0.0011922909    0.0013887398    0.0024785382    0.0042255338    0.0069156229     0.010675048     0.015654537     0.021843705     0.029072413     0.037281541     0.046134658     0.055508381     0.065122368     0.074688101     0.084127262     0.093331938      0.10226173      0.11074803      0.11860485      0.12585289      0.13250057      0.13853554      0.15110175      0.16036256      0.16595668   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       14125.363   1.5373646e-06   3.1728746e-06   4.9252915e-06   6.7901007e-06   8.7592489e-06   1.0837221e-05   1.3082106e-05   1.5532941e-05   1.8154096e-05   2.0941891e-05   2.3886752e-05   3.7475911e-05   5.8793179e-05   8.6559643e-05   0.00012176634   0.00016478840   0.00021752795   0.00028061469   0.00035512416   0.00044438141   0.00054898858   0.00067217122   0.00081311125   0.00098236655    0.0011766880    0.0014039936    0.0016597359    0.0019657859    0.0023126002    0.0042792630    0.0074200686     0.012095851     0.018378033     0.026363915     0.035900344     0.046664425     0.058494217     0.070903539     0.083694492     0.096514974      0.10900050      0.12109284      0.13268868      0.14375939      0.15413954      0.16363802      0.17230279      0.18016761      0.18723919      0.20178937      0.21238792      0.21875707   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       15848.925   2.6713044e-06   5.4919053e-06   8.4959622e-06   1.1678197e-05   1.5026023e-05   1.8546219e-05   2.2322595e-05   2.6408546e-05   3.0753401e-05   3.5352699e-05   4.0195384e-05   6.2303133e-05   9.6412839e-05   0.00014019167   0.00019518057   0.00026192396   0.00034402528   0.00044277035   0.00056008772   0.00070355867   0.00087471222    0.0010810033    0.0013207088    0.0016137707    0.0019537671    0.0023562355    0.0028128605    0.0033589067    0.0039782530    0.0074516120     0.012819664     0.020459633     0.030303673     0.042334515     0.056186985     0.071349852     0.087545158      0.10412566      0.12082997      0.13725219      0.15296380      0.16794402      0.18211015      0.19546012      0.20783849      0.21906026      0.22921353      0.23835748      0.24651977      0.26320420      0.27528890      0.28252353   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       17782.795   4.3605406e-06   8.9384054e-06   1.3791925e-05   1.8915285e-05   2.4289719e-05   2.9925586e-05   3.5943782e-05   4.2428630e-05   4.9303490e-05   5.6562242e-05   6.4190060e-05   9.8817028e-05   0.00015179110   0.00021987283   0.00030584161   0.00041086152   0.00054298480   0.00070505432   0.00090133012    0.0011463617    0.0014426594    0.0018045273    0.0022283097    0.0027461046    0.0033464507    0.0040548371    0.0048584499    0.0058069091    0.0068766444     0.012717226     0.021362053     0.033112963     0.047658945     0.064812263     0.083939040      0.10431825      0.12555752      0.14685405      0.16790271      0.18826267      0.20746180      0.22553290      0.24242774      0.25819425      0.27269171      0.28574804      0.29750042      0.30803188      0.31739151      0.33645178      0.35019381      0.35838214   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       19952.631   6.8483017e-06   1.4020129e-05   2.1605427e-05   2.9598832e-05   3.7972225e-05   4.6738730e-05   5.6094459e-05   6.6196463e-05   7.6912587e-05   8.8225434e-05   0.00010011118   0.00015419447   0.00023723405   0.00034620607   0.00048677922   0.00066179682   0.00088651848    0.0011662331    0.0015092895    0.0019390213    0.0024589858    0.0030919765    0.0038320904    0.0047246989    0.0057521845    0.0069511024    0.0083037318    0.0098740610     0.011628894     0.020914825     0.034057231     0.051167224     0.071585402     0.094918786      0.12022433      0.14656512      0.17345183      0.19994072      0.22571428      0.25031309      0.27325273      0.29463782      0.31446449      0.33284587      0.34965569      0.36473669      0.37827055      0.39035703      0.40106475      0.42278920      0.43836152      0.44758829   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       22387.230   1.0715489e-05   2.1964000e-05   3.3868176e-05   4.6425931e-05   5.9591783e-05   7.3372909e-05   8.8140804e-05   0.00010422123   0.00012135745   0.00013949793   0.00015859691   0.00024639641   0.00038338248   0.00056702820   0.00080800262    0.0011117921    0.0015030354    0.0019900090    0.0025870431    0.0033270731    0.0042152038    0.0052835551    0.0065238116    0.0079947170    0.0096703311     0.011599609     0.013758760     0.016223697     0.018950126     0.032933100     0.051898439     0.075645391      0.10308106      0.13359256      0.16590726      0.19887984      0.23196253      0.26408547      0.29497269      0.32416403      0.35118434      0.37621587      0.39929969      0.42060661      0.44001786      0.45739056      0.47294310      0.48678717      0.49901112      0.52369464      0.54126568      0.55161180   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       25118.844   1.7389011e-05   3.5765165e-05   5.5283937e-05   7.5945118e-05   9.7667299e-05   0.00012043821   0.00014497987   0.00017184819   0.00020058511   0.00023108936   0.00026327672   0.00041233799   0.00064748212   0.00096448159    0.0013812219    0.0019065926    0.0025756711    0.0034006376    0.0044029895    0.0056261503    0.0070759852    0.0087951079     0.010771775     0.013076035     0.015672097     0.018621082     0.021891106     0.025565901     0.029590329     0.049633258     0.075782759      0.10742221      0.14296523      0.18157921      0.22167476      0.26191635      0.30176903      0.34005598      0.37658886      0.41090868      0.44253480      0.47170863      0.49850989      0.52315544      0.54553123      0.56551138      0.58334584      0.59916260      0.61307113      0.64100101      0.66073032      0.67227058   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       28183.816   2.9429409e-05   6.0633584e-05   9.3858444e-05   0.00012910639   0.00016623595   0.00020522149   0.00024729534   0.00029334726   0.00034262488   0.00039498063   0.00045026784   0.00070621261    0.0011100031    0.0016494557    0.0023523596    0.0032309041    0.0043308257    0.0056687079    0.0072744972    0.0092011592     0.011454531     0.014087928     0.017084034     0.020520595     0.024351457     0.028647084     0.033365562     0.038594066     0.044267136     0.071783002      0.10646700      0.14721079      0.19189815      0.23950513      0.28818657      0.33645512      0.38386075      0.42911556      0.47209751      0.51231435      0.54925631      0.58321200      0.61429381      0.64275797      0.66850151      0.69142387      0.71180919      0.72981216      0.74557073      0.77702184      0.79905908      0.81186619   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       31622.777   5.0272980e-05   0.00010350325   0.00016019470   0.00022034719   0.00028372692   0.00035033423   0.00042205986   0.00050020111   0.00058362473   0.00067218549   0.00076564167    0.0011960294    0.0018697804    0.0027555287    0.0038933691    0.0052979836    0.0070241814    0.0090937784     0.011545370     0.014438942     0.017780172     0.021631007     0.025965915     0.030866064     0.036274589     0.042267833     0.048791718     0.055933412     0.063616625      0.10002858      0.14457050      0.19560761      0.25049723      0.30811636      0.36644802      0.42387229      0.47999859      0.53335924      0.58385921      0.63093951      0.67405138      0.71352640      0.74951044      0.78229984      0.81182215      0.83801918      0.86121775      0.88161514      0.89938068      0.93461740      0.95911190      0.97325646   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       35481.355   8.4142588e-05   0.00017289195   0.00026723664   0.00036718945   0.00047238989   0.00058295833   0.00070159707   0.00083005224   0.00096671865    0.0011114690    0.0012639398    0.0019609658    0.0030399187    0.0044321005    0.0061924286    0.0083358196     0.010923319     0.013982920     0.017560544     0.021719943     0.026466040     0.031866367     0.037884231     0.044600459     0.051946750     0.060002746     0.068699171     0.078121505     0.088181119      0.13491523      0.19065031      0.25327262      0.31967768      0.38876732      0.45832884      0.52650955      0.59291323      0.65581194      0.71510828      0.77016512      0.82039538      0.86617819      0.90770753      0.94532693      0.97903189       1.0088255       1.0350944       1.0580899       1.0780170       1.1173000       1.1443966       1.1599413   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       39810.754   0.00013585013   0.00027848344   0.00042970710   0.00058955828   0.00075750410   0.00093386361    0.0011223027    0.0013250420    0.0015399172    0.0017668311    0.0020052887    0.0030868765    0.0047400842    0.0068337357    0.0094399569     0.012570124     0.016287951     0.020628092     0.025641587     0.031392627     0.037883996     0.045186540     0.053248777     0.062148869     0.071805288     0.082299609     0.093543587      0.10562312      0.11843466      0.17697816      0.24542381      0.32133750      0.40117946      0.48383767      0.56677244      0.64775307      0.72631608      0.80041252      0.86993343      0.93417719      0.99252016       1.0454191       1.0931339       1.1360839       1.1743723       1.2080850       1.2376822       1.2634784       1.2857214       1.3293032       1.3591320       1.3761274   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       44668.320   0.00021057712   0.00043065991   0.00066327278   0.00090850836    0.0011656168    0.0014352043    0.0017220206    0.0020287666    0.0023526400    0.0026936037    0.0030510646    0.0046598998    0.0070878253     0.010109385     0.013815734     0.018210083     0.023355160     0.029292320     0.036075290     0.043765797     0.052362360     0.061937683     0.072421482     0.083890404     0.096246859      0.10957415      0.12376087      0.13890399      0.15487949      0.22698901      0.31022619      0.40189251      0.49784420      0.59682539      0.69578632      0.79197485      0.88482320      0.97193976       1.0532019       1.1278825       1.1953447       1.2561774       1.3107263       1.3595142       1.4027892       1.4407465       1.4739288       1.5027230       1.5274309       1.5755405       1.6082023       1.6266864   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       50118.699   0.00031346798   0.00063967808   0.00098334923    0.0013446761    0.0017226469    0.0021182555    0.0025374323    0.0029833488    0.0034524883    0.0039449050    0.0044599430    0.0067611786     0.010192319     0.014395910     0.019483487     0.025445235     0.032339752     0.040214302     0.049123085     0.059124432     0.070210451     0.082455128     0.095765484      0.11022578      0.12571765      0.14233081      0.15992444      0.17863108      0.19829406      0.28640932      0.38739874      0.49816157      0.61365055      0.73229621      0.85035263      0.96443720       1.0738621       1.1759060       1.2704697       1.3568643       1.4344770       1.5040769       1.5661210       1.6212579       1.6699168       1.7124367       1.7494487       1.7814201       1.8087199       1.8615435       1.8971186       1.9171225   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       56234.133   0.00044935146   0.00091516614    0.0014043914    0.0019173800    0.0024528102    0.0030121592    0.0036026474    0.0042279352    0.0048836927    0.0055700548    0.0062863281    0.0094658263     0.014154996     0.019821372     0.026597471     0.034455868     0.043450226     0.053632308     0.065055114     0.077778022     0.091785504      0.10715647      0.12377120      0.14174472      0.16092843      0.18143316      0.20307605      0.22604620      0.25013779      0.35767454      0.48038793      0.61447840      0.75361348      0.89575296       1.0362817       1.1711266       1.2995301       1.4184813       1.5279543       1.6273730       1.7161921       1.7953975       1.8655950       1.9275755       1.9819874       2.0293541       2.0704097       2.1057116       2.1357057       2.1933937       2.2319523       2.2534991   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       63095.762   0.00062288661    0.0012664714    0.0019404851    0.0026455001    0.0033798295    0.0041455025    0.0049512027    0.0058011194    0.0066899743    0.0076179444    0.0085843072     0.012849167     0.019078885     0.026519016     0.035323323     0.045443092     0.056932292     0.069846633     0.084238434      0.10018357      0.11765834      0.13676018      0.15733406      0.17954564      0.20320131      0.22844568      0.25503790      0.28323916      0.31278112      0.44427999      0.59371909      0.75618504      0.92364255       1.0934541       1.2600440       1.4186643       1.5685524       1.7064625       1.8324952       1.9462636       2.0473410       2.1369619       2.2159237       2.2851959       2.3456878       2.3981476       2.4434303       2.4821961       2.5149760       2.5776573       2.6192451       2.6423357   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       70794.641   0.00083903603    0.0017035934    0.0026067561    0.0035493797    0.0045293448    0.0055492634    0.0066195396    0.0077450432    0.0089193352     0.010142570     0.011413979     0.016997086     0.025085684     0.034654750     0.045881467     0.058694732     0.073166784     0.089358839      0.10732870      0.12718285      0.14888296      0.17255717      0.19800248      0.22545111      0.25464835      0.28577802      0.31852807      0.35323546      0.38956215      0.55074618      0.73288658      0.92945475       1.1303258       1.3322688       1.5287115       1.7142651       1.8882280       2.0471927       2.1914326       2.3208239       2.4351469       2.5359313       2.6242100       2.7011744       2.7680409       2.8258182       2.8754933       2.9178398       2.9534834       3.0212508       3.0658736       3.0904835   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       79432.750    0.0011038747    0.0022388366    0.0034219139    0.0046543154    0.0059334047    0.0072623755    0.0086537971     0.010113604     0.011633825     0.013214494     0.014854734     0.022028548     0.032354705     0.044492128     0.058649017     0.074734864     0.092856227      0.11307852      0.13547205      0.16018173      0.18714795      0.21653333      0.24807642      0.28208147      0.31822231      0.35671681      0.39716687      0.43998767      0.48475496      0.68249328      0.90412194       1.1410513       1.3807906       1.6195876       1.8498549       2.0656010       2.2662490       2.4483045       2.6123174       2.7585195       2.8870014       2.9996444       3.0977575       3.1827826       3.2562885       3.3195806       3.3737873       3.4198059       3.4583651       3.5312453       3.5788533       3.6049183   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       89125.055    0.0014263857    0.0028906199    0.0044142586    0.0059989526    0.0076414289    0.0093454250     0.011126606     0.012992851     0.014933932     0.016949558     0.019038580     0.028151766     0.041218621     0.056521537     0.074306209     0.094464349      0.11715078      0.14243041      0.17039258      0.20121985      0.23482551      0.27140272      0.31062001      0.35285741      0.39769911      0.44539382      0.49543347      0.54829798      0.60346834      0.84560914       1.1141898       1.3982024       1.6825946       1.9631821       2.2313400       2.4805028       2.7103651       2.9174450       3.1027064       3.2668519       3.4103626       3.5355141       3.6439341       3.7373414       3.8177044       3.8866608       3.9454885       3.9952211       4.0367007       4.1146169       4.1650860       4.1925209   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       100000.00    0.0018227661    0.0036925138    0.0056358791    0.0076550513    0.0097459189     0.011912671     0.014175713     0.016545412     0.019008446     0.021564002     0.024210443     0.035739173     0.052238064     0.071524744     0.093887246      0.11920034      0.14767377      0.17936773      0.21438785      0.25295447      0.29493853      0.34056356      0.38940863      0.44191663      0.49757023      0.55663197      0.61845472      0.68357251      0.75137192       1.0466077       1.3701910       1.7084019       2.0434718       2.3708290       2.6808841       2.9665787       3.2280854       3.4620665       3.6699932       3.8531462       4.0124787       4.1507112       4.2698281       4.3718524       4.4592013       4.5338848       4.5973384       4.6507479       4.6950855       4.7778417       4.8310146       4.8597478   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       112201.89    0.0023197723    0.0046989228    0.0071701174    0.0097362014     0.012391937     0.015141914     0.018012857     0.021018631     0.024141748     0.027380776     0.030733301     0.045326285     0.066194239     0.090559955      0.11875988      0.15064465      0.18648245      0.22631739      0.27026931      0.31858029      0.37106373      0.42796404      0.48874168      0.55388926      0.62278214      0.69567050      0.77174027      0.85157060      0.93445490       1.2922239       1.6793421       2.0791074       2.4709034       2.8499262       3.2057885       3.5310769       3.8265927       4.0892640       4.3211607       4.5242539       4.7000590       4.8517935       4.9818443       5.0925682       5.1868825       5.2672179       5.3351858       5.3921436       5.4392055       5.5265368       5.5822816       5.6122877   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       125892.65    0.0029536947    0.0059831131    0.0091287572     0.012394177     0.015772613     0.019269143     0.022918418     0.026738622     0.030706997     0.034821805     0.039079496     0.057601868     0.084075311      0.11494700      0.15060087      0.19085255      0.23601388      0.28610367      0.34124365      0.40167521      0.46714238      0.53788868      0.61322633      0.69368386      0.77852675      0.86796572      0.96098868       1.0582140       1.1588364       1.5891617       2.0485823       2.5172777       2.9717613       3.4072929       3.8128120       4.1806545       4.5123951       4.8053543       5.0622957       5.2860092       5.4786789       5.6440680       5.7850348       5.9043205       6.0054039       6.0911752       6.1634496       6.2237704       6.2733993       6.3650689       6.4233532       6.4547237   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       141253.62    0.0037706246    0.0076380907     0.011652978     0.015819766     0.020129709     0.024588825     0.029241433     0.034110805     0.039167613     0.044409804     0.049832345     0.073405976      0.10707365      0.14624571      0.19134918      0.24214212      0.29896426      0.36179970      0.43075172      0.50603287      0.58730424      0.67478474      0.76760484      0.86631452      0.97006159       1.0789969       1.1918783       1.3093440       1.4304934       1.9436529       2.4841496       3.0290947       3.5521855       4.0489685       4.5078179       4.9209180       5.2907613       5.6152175       5.8978559       6.1424337       6.3519491       6.5307975       6.6823801       6.8098930       6.9174208       7.0083339       7.0846713       7.1481652       7.2002264       7.2961506       7.3571902       7.3902479   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       158489.25    0.0048262186    0.0097760697     0.014913344     0.020243661     0.025755682     0.031456533     0.037402005     0.043620661     0.050075400     0.056763916     0.063679461     0.093709557      0.13652471      0.18616312      0.24308931      0.30697503      0.37816841      0.45660742      0.54234746      0.63553797      0.73573419      0.84311082      0.95658268       1.0766941       1.2024725       1.3339791       1.4697185       1.6103368       1.7548465       2.3611398       2.9914738       3.6199133       4.2173528       4.7798342       5.2952508       5.7557609       6.1649458       6.5214342       6.8297883       7.0949322       7.3208487       7.5126599       7.6743603       7.8096481       7.9232332       8.0189766       8.0991685       8.1657224       8.2201915       8.3206604       8.3851329       8.4205914   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       177827.94    0.0061839327     0.012524153     0.019101480     0.025923017     0.032974165     0.040263279     0.047858843     0.055795300     0.064026493     0.072550082     0.081357719      0.11953829      0.17382309      0.23646815      0.30796786      0.38787018      0.47650115      0.57373203      0.67954079      0.79396477      0.91643202       1.0470448       1.1844749       1.3292380       1.4802434       1.6374300       1.7990379       1.9657288       2.1364289       2.8461583       3.5749562       4.2938276       4.9708583       5.6027795       6.1771158       6.6862005       7.1350046       7.5232193       7.8566621       8.1416202       8.3831786       8.5872411       8.7584359       8.9010282       9.0203525       9.1207448       9.2047599       9.2744701       9.3315555       9.4375498       9.5068897       9.5460559   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       199526.31    0.0079105930     0.016015845     0.024418193     0.033126657     0.042122614     0.051415779     0.061088682     0.071181950     0.081639090     0.092458107      0.10362917      0.15194980      0.22040394      0.29896715      0.38814281      0.48731553      0.59674139      0.71620090      0.84555950      0.98469659       1.1328980       1.2901591       1.4548915       1.6275800       1.8070152       1.9930006       2.1834963       2.3791808       2.5788882       3.4021587       4.2375968       5.0530693       5.8138833       6.5176656       7.1518873       7.7094538       8.1971573       8.6160752       8.9734687       9.2771251       9.5333524       9.7489091       9.9290702       10.078700       10.203716       10.308889       10.397058       10.470415       10.530746       10.644404       10.721205       10.766209   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       223872.30     0.010075654     0.020390121     0.031072354     0.042133953     0.053551449     0.065336052     0.077585808     0.090347245      0.10355236      0.11719938      0.13127718      0.19201388      0.27768751      0.37539865      0.48563042      0.60755933      0.74132213      0.88658384       1.0430611       1.2104512       1.3878835       1.5752290       1.7706221       1.9745084       2.1855564       2.4034250       2.6257799       2.8533026       3.0847468       4.0310332       4.9802218       5.8969536       6.7439541       7.5202206       8.2137722       8.8185932       9.3436155       9.7915678       10.171415       10.492562       10.762602       10.989145       11.178102       11.334969       11.466160       11.576823       11.670113       11.748295       11.813216       11.938610       12.027437       12.082486   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       251188.42     0.012747922     0.025783913     0.039269232     0.053218780     0.067603391     0.082435379     0.097828974      0.11383629      0.13037687      0.14744926      0.16504130      0.24071430      0.34692946      0.46724350      0.60208355      0.75037309      0.91210035       1.0867957       1.2739992       1.4731980       1.6833436       1.9041738       2.1335311       2.3718062       2.6175480       2.8702457       3.1272669       3.3892585       3.6549237       4.7323124       5.8003750       6.8207170       7.7541199       8.6017337       9.3526732       10.002425       10.562509       11.037584       11.438470       11.776199       12.059666       12.297288       12.495587       12.660733       12.799535       12.917411       13.017934       13.103360       13.175520       13.320371       13.430332       13.503587   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       281838.16     0.015989641     0.032320189     0.049191603     0.066622884     0.084578336      0.10307103      0.12223108      0.14211525      0.16263013      0.18377516      0.20553746      0.29884107      0.42908942      0.57558973      0.73868166      0.91700107       1.1103516       1.3181084       1.5396103       1.7741015       2.0203445       2.2779215       2.5443781       2.8200082       3.1032602       3.3934029       3.6875228       3.9861805       4.2880554       5.5022004       6.6914701       7.8152152       8.8331799       9.7492644       10.554422       11.246204       11.838998       12.339533       12.760604       13.114775       13.412226       13.662168       13.871661       14.047714       14.197359       14.326112       14.438138       14.535511       14.619875       14.797898       14.943608       15.043547   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       316227.78     0.019849354     0.040093603     0.060978038     0.082526782      0.10469688      0.12750196      0.15108743      0.17551464      0.20067653      0.22657333      0.25319162      0.36692445      0.52479700      0.70112475      0.89612994       1.1081269       1.3366953       1.5810318       1.8402528       2.1133135       2.3987828       2.6960419       3.0023475       3.3178372       3.6408748       3.9704636       4.3034430       4.6402351       4.9795380       6.3328726       7.6427592       8.8671768       9.9658219       10.946272       11.801982       12.532920       13.156559       13.681723       14.123311       14.495299       14.809159       15.074912       15.300064       15.492776       15.660013       15.806944       15.938277       16.055607       16.160177       16.390530       16.584945       16.716271   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       354813.53     0.024360087     0.049169036     0.074723877      0.10105494      0.12811138      0.15590661      0.18460137      0.21426010      0.24476198      0.27610766      0.30828349      0.44528981      0.63439355      0.84415657       1.0746469       1.3238271       1.5909955       1.8751536       2.1751638       2.4896443       2.8169514       3.1562171       3.5044321       3.8615168       4.2257875       4.5959501       4.9686391       5.3441362       5.7211912       7.2128554       8.6397516       9.9598523       11.134085       12.174319       13.077079       13.844992       14.498886       15.049644       15.514586       15.908921       16.245452       16.535090       16.785527       17.006016       17.202810       17.380046       17.542693       17.691571       17.827391       18.129352       18.380329       18.546107   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       398107.50     0.029540948     0.059582846     0.090480309      0.12227131      0.15489669      0.18836867      0.22286247      0.25844489      0.29498130      0.33247240      0.37090482      0.53399176      0.75783186       1.0044571       1.2737433       1.5632675       1.8719813       2.1986630       2.5418976       2.8999140       3.2708546       3.6535654       4.0448039       4.4442659       4.8502564       5.2611856       5.6735122       6.0873776       6.5016043       8.1273034       9.6651881       11.074635       12.318888       13.414545       14.361866       15.166441       15.852958       16.434245       16.930679       17.358443       17.731040       18.059886       18.352359       18.618249       18.862189       19.086439       19.294815       19.487094       19.663433       20.050048       20.364274       20.570068   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       446683.19     0.035390471     0.071329392      0.10823533      0.14615501      0.18502066      0.22484217      0.26580748      0.30798360      0.35122315      0.39552749      0.44088401      0.63269473      0.89447980       1.1809921       1.4918697       1.8242802       2.1767609       2.5478546       2.9358423       3.3385597       3.7539476       4.1805652       4.6149611       5.0566016       5.5038074       5.9546979       6.4055927       6.8565561       7.3065028       9.0593345       10.700627       12.192441       13.501427       14.649612       15.641905       16.487284       17.215270       17.840376       18.385895       18.867969       19.299280       19.690937       20.049276       20.382499       20.692520       20.979170       21.245032       21.489183       21.711625       22.192771       22.580367       22.832587   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       501187.03     0.041879983     0.084347380      0.12789040      0.17256591      0.21829757      0.26509297      0.31314908      0.36252993      0.41307744      0.46479389      0.51766777      0.74049654       1.0428915       1.3716554       1.7261532       2.1031253       2.5006767       2.9171150       3.3504016       3.7979832       4.2576034       4.7275400       5.2041645       5.6867856       6.1737621       6.6629654       7.1506137       7.6367311       8.1203319       9.9915693       11.727758       13.295338       14.665843       15.867786       16.912217       17.812125       18.601902       19.296449       19.920642       20.488615       21.009049       21.490845       21.938737       22.359182       22.751098       23.111950       23.444051       23.747090       24.020978       24.608816       25.078902       25.381496   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       562341.38     0.048937648     0.098488083      0.14921501      0.20118657      0.25431827      0.30861509      0.36427810      0.42136628      0.47971325      0.53932218      0.60018285      0.85578418       1.2006800       1.5732144       1.9724591       2.3947217       2.8376545       3.2993264       3.7773752       4.2689208       4.7715558       5.2833116       5.8004197       6.3220671       6.8466677       7.3718874       7.8938846       8.4126996       8.9274120       10.907016       12.729959       14.369450       15.803928       17.070348       18.186637       19.169217       20.055879       20.859090       21.600453       22.288807       22.927593       23.523764       24.081022       24.605184       25.092877       25.538924       25.946371       26.315957       26.647936       27.355747       27.915512       28.271041   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       630957.62     0.056447560      0.11351670      0.17185004      0.23152835      0.29245982      0.35464655      0.41829033      0.48344379      0.54993419      0.61776452      0.68692647      0.97641052       1.3648418       1.7817419       2.2258613       2.6930807       3.1806718       3.6864862       4.2078690       4.7416609       5.2853182       5.8366610       6.3918236       6.9499224       7.5093933       8.0677719       8.6212213       9.1698606       9.7128551       11.791096       13.695810       15.410691       16.923398       18.280316       19.505064       20.614926       21.644680       22.599070       23.494426       24.333457       25.115687       25.847915       26.533077       27.176937       27.774052       28.316735       28.809449       29.254468       29.652500       30.495212       31.152082       31.563478   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       707946.44     0.064268663      0.12915162      0.19537031      0.26301939      0.33200067      0.40231246      0.47415559      0.54757295      0.62238789      0.69860187      0.77620923       1.0999667       1.5319910       1.9928722       2.4810505       2.9920272       3.5227280       4.0708013       4.6333264       5.2069240       5.7888999       6.3769075       6.9670663       7.5584923       8.1496759       8.7380880       9.3199532       9.8956372       10.464333       12.634883       14.624779       16.432051       18.054481       19.546768       20.931124       22.218462       23.436529       24.579916       25.661912       26.680862       27.631861       28.521813       29.353610       30.133254       30.853903       31.505491       32.094590       32.625016       33.098152       34.092602       34.855550       35.327723   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       794327.50     0.072242555      0.14507367      0.21929229      0.29500796      0.37211739      0.45061323      0.53069296      0.61239442      0.69553699      0.78011898      0.86613744       1.2238520       1.6986924       2.2023604       2.7329888       3.2857426       3.8572441       4.4449091       5.0456365       5.6558927       6.2729067       6.8942236       7.5160244       8.1375877       8.7574258       9.3730995       9.9809215       10.581795       11.174826       13.440085       15.532890       17.468069       19.250072       20.933075       22.530054       24.041255       25.489302       26.859589       28.162310       29.391479       30.536765       31.606922       32.604655       33.536959       34.395829       35.169594       35.867152       36.493610       37.051925       38.217328       39.098820       39.640582   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       891250.56     0.080210655      0.16096974      0.24314992      0.32687565      0.41203965      0.49862800      0.58683617      0.67669257      0.76801489      0.86079880      0.95504316       1.3457913       1.8619012       2.4063898       2.9770481       3.5688020       4.1780458       4.8020257       5.4375033       6.0809779       6.7296223       7.3810170       8.0314663       8.6806872       9.3271518       9.9687784       10.601931       11.228355       11.846960       14.223517       16.455988       18.570756       20.569292       22.497798       24.358019       26.140667       27.862976       29.500213       31.059120       32.529795       33.896352       35.170487       36.354653       37.457354       38.469520       39.379395       40.198342       40.932979       41.587716       42.948179       43.967569       44.593563   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1000000.0     0.088032859      0.17655972      0.26652114      0.35805703      0.45105749      0.54550276      0.64158314      0.73931773      0.83852429      0.93919381       1.0413256       1.4635391       2.0185514       2.6010968       3.2086918       3.8360963       4.4796505       5.1364685       5.8032892       6.4768801       7.1544114       7.8337479       8.5113309       9.1875931       9.8609186       10.529850       11.190770       11.846574       12.495828       15.018139       17.441135       19.792904       22.064645       24.295101       26.472850       28.577843       30.621596       32.568078       34.420963       36.166562       37.784002       39.286980       40.679202       41.971271       43.154154       44.216697       45.173261       46.031528       46.797023       48.386214       49.574648       50.308279   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1122018.9     0.095555028      0.19153189      0.28893820      0.38792785      0.48838926      0.59029554      0.69382852      0.79900170      0.90563412       1.0137141       1.1232396       1.5747730       2.1656570       2.7830073       3.4241331       4.0837544       4.7584021       5.4451485       6.1408638       6.8427967       7.5482086       8.2554907       8.9612472       9.6669234       10.370694       11.072029       11.767314       12.460388       13.149427       15.864417       18.534262       21.183279       23.789465       26.382690       28.935845       31.417413       33.833064       36.133879       38.321850       40.378668       42.278924       44.038839       45.664658       47.170753       48.548282       49.786519       50.903757       51.908123       52.805419       54.674618       56.081116       56.958629   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1258926.5      0.10263364      0.20560498      0.30997998      0.41592706      0.52333437      0.63217118      0.74261333      0.85466887      0.96815817       1.0830654       1.1993863       1.6777316       2.3011773       2.9500679       3.6216610       4.3107780       5.0143677       5.7295965       6.4536094       7.1843890       7.9193614       8.6577009       9.3962083       10.137181       10.878519       11.620615       12.359910       13.100878       13.841320       16.802278       19.781014       22.793165       25.799292       28.820204       31.810693       34.726342       37.566844       40.269819       42.837655       45.246869       47.468348       49.522299       51.417582       53.174339       54.783234       56.232903       57.546433       58.731784       59.794167       62.023152       63.720658       64.793805   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1412536.4      0.10916486      0.21857899      0.32935847      0.44168558      0.55544910      0.67061377      0.78735639      0.90568761       1.0254256       1.1465463       1.2690424       1.7717304       2.4247646       3.1026048       3.8026833       4.5200353       5.2522996       5.9968346       6.7512754       7.5142955       8.2834836       9.0588247       9.8373688       10.622059       11.410450       12.203772       12.998608       13.799901       14.605087       17.873255       21.229027       24.674576       28.150523       31.668094       35.161213       38.570583       41.892721       45.052312       48.055078       50.871422       53.468970       55.872935       58.093820       60.159143       62.057971       63.776376       65.342434       66.762484       68.040566       70.747796       72.838948       74.177925   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1584892.5      0.11512441      0.23041717      0.34703609      0.46517599      0.58472651      0.70564632      0.82812402      0.95217729       1.0776190       1.2044183       1.3325646       1.8576357       2.5381980       3.2437439       3.9721118       4.7186828       5.4816971       6.2587666       7.0480800       7.8489463       8.6591610       9.4794783       10.307302       11.146111       11.993143       12.850463       13.714667       14.591086       15.476497       19.119864       22.925963       26.879982       30.900352       34.986232       39.050958       43.021797       46.897664       50.588350       54.105865       57.412903       60.472281       63.315040       65.951732       68.417540       70.697257       72.772218       74.675732       76.410537       77.978101       81.330421       83.953890       85.648540   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1778279.4      0.12057756      0.24125740      0.36323242      0.48671028      0.61158150      0.73780202      0.86558219      0.99495570       1.1257248       1.2578532       1.3913255       1.9377644       2.6453667       3.3791732       4.1375842       4.9162745       5.7139757       6.5286069       7.3590170       8.2052067       9.0653033       9.9409320       10.829716       11.735552       12.655146       13.591475       14.540867       15.508918       16.491757       20.583977       24.918996       29.460952       34.104101       38.836976       43.557407       48.182102       52.717494       57.053065       61.209903       65.140516       68.798124       72.218102       75.409303       78.414920       81.211453       83.771620       86.134539       88.297356       90.257662       94.479442       97.812221       99.974575   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       1995263.1      0.12567029      0.25140143      0.37842355      0.50695495      0.63688550      0.76817371      0.90106180       1.0355945       1.1715630       1.3089298       1.4476719       2.0156202       2.7512814       3.5154533       4.3072040       5.1224767       5.9604985       6.8197464       7.6997293       8.6012208       9.5225167       10.466217       11.429872       12.417649       13.425698       14.457815       15.509901       16.587616       17.686651       22.307008       27.253294       32.468793       37.825226       43.307148       48.803886       54.222315       59.580626       64.740772       69.732834       74.492048       78.955508       83.160509       87.110749       90.857563       94.364287       97.590195       100.57960       103.32244       105.81169       111.19191       115.45367       118.21696   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2238723.0      0.13060008      0.26124074      0.39319747      0.52669912      0.66163411      0.79797330      0.93599060       1.0757475       1.2170209       1.3597731       1.5039725       2.0945622       2.8605960       3.6586810       4.4888608       5.3472267       6.2334851       7.1467345       8.0871792       9.0561532       10.052192       11.078771       12.133166       13.219598       14.333754       15.479985       16.653730       17.860661       19.095727       24.327030       29.973993       35.965911       42.157109       48.538536       54.996377       61.427302       67.863002       74.124325       80.248517       86.141465       91.713540       97.001460       101.99947       106.76471       111.24165       115.37151       119.20488       122.72399       125.91644       132.81247       138.26178       141.77788   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2511884.2      0.13554488      0.27113371      0.40810344      0.54669142      0.68678279      0.82836723      0.97175531       1.1170296       1.2639483       1.4124775       1.5625771       2.1781042       2.9784898       3.8159704       4.6917586       5.6019215       6.5465015       7.5253339       8.5392689       9.5899599       10.676285       11.802324       12.964972       14.168328       15.407311       16.686918       18.002115       19.358658       20.750571       26.683813       33.140221       40.048333       47.253808       54.767224       62.473030       70.252832       78.151999       85.925381       93.612411       101.07425       108.17725       114.95286       121.38199       127.52763       133.31086       138.64944       143.59944       148.13619       152.24201       161.07526       168.00781       172.44793   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       2818381.8      0.14074249      0.28156936      0.42388520      0.56793862      0.71361045      0.86091694       1.0102194       1.1616163       1.3148432       1.4698653       1.6266374       2.2707853       3.1113843       3.9956869       4.9262950       5.8990448       6.9140886       7.9720954       9.0743665       10.222783       11.416278       12.659479       13.948837       15.288251       16.671767       18.105257       19.583219       21.112072       22.684638       29.431449       36.845791       44.876344       53.372303       62.374251       71.763708       81.393470       91.317201       101.18835       111.03490       120.65172       129.84281       138.63365       146.98754       154.96902       162.47220       169.38724       175.77916       181.61847       186.88408       198.13781       206.88698       212.44378   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3162277.8      0.14647289      0.29310691      0.44139282      0.59159067      0.74357427      0.89738713       1.0534484       1.2118823       1.3723954       1.5349517       1.6995036       2.3773479       3.2658807       4.2063535       5.2029279       6.2508925       7.3502812       8.5024297       9.7091240       10.972299       12.290850       13.670053       15.105851       16.602374       18.152592       19.763769       21.429879       23.159031       24.942305       32.653474       41.244196       50.711288       60.918525       71.944505       83.656022       95.853236       108.57940       121.33636       134.12921       146.66381       158.65411       170.11631       180.99386       191.35594       201.06832       209.99126       218.20030       225.66721       232.37008       246.58321       257.51939       264.40625   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3548135.5      0.15301852      0.30631176      0.46147889      0.61879234      0.77811741      0.93953063       1.1035166       1.2702236       1.4393255       1.6107926       1.7845780       2.5026138       3.4485667       4.4563038       5.5314751       6.6686283       7.8674323       9.1299233       10.458327       11.854829       13.318289       14.854955       16.460252       18.139352       19.883790       21.703080       23.590565       25.557442       27.592544       36.486604       46.584169       57.963546       70.506164       84.332312       99.261432       114.99848       131.55787       148.22958       164.96708       181.35885       197.00566       211.91999       226.02742       239.39967       251.87769       263.29112       273.73312       283.18403       291.62794       309.38967       322.91637       331.36170   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       3981075.2      0.16068445      0.32179529      0.48506197      0.65077167      0.81877848      0.98920474       1.1626077       1.3391558       1.5184848       1.7005692       1.8853603       2.6512992       3.6656463       4.7530798       5.9208113       7.1624317       8.4773379       9.8683336       11.338168       12.889761       14.521986       16.242692       18.046842       19.941836       21.917476       23.986729       26.142255       28.400471       30.747087       41.151330       53.253299       67.244133       83.013124       100.70839       120.05586       140.61211       162.31632       184.16785       206.05204       227.41714       247.72225       266.98269       285.11039       302.18727       318.03526       332.45987       345.58117       357.39993       367.91257       389.85758       406.40076       416.63792   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       4466832.0      0.16975786      0.34012782      0.51300316      0.68868455      0.86701056       1.0481525       1.2327458       1.4209840       1.6124582       1.8071437       2.0049862       2.8276591       3.9227144       5.1038056       6.3798775       7.7434447       9.1939526       10.735126       12.370514       14.104533       15.936375       17.876517       19.919682       22.077232       24.336626       26.716351       29.208487       31.837687       34.585071       46.988504       61.821894       79.408508       99.616922       122.60762       147.92188       174.88129       203.31671       231.85664       260.28417       287.88658       313.96103       338.54047       361.53822       383.05732       402.91566       420.90104       437.17254       451.76334       464.69194       491.48362       511.47010       523.71922   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5011870.5      0.18052193      0.36187524      0.54614602      0.73365092      0.92421034       1.1180490       1.3158905       1.5179587       1.7237917       1.9333641       2.1466171       3.0361578       4.2260739       5.5170819       6.9201926       8.4268282       10.037085       11.756038       13.588562       15.541893       17.615985       19.825632       22.165687       24.653895       27.274410       30.054341       32.985143       36.103326       39.383587       54.496146       73.077236       95.595742       121.84297       151.92697       185.09989       220.36457       257.38020       294.31080       330.82194       366.02770       399.05327       429.97715       458.73138       485.45731       509.98402       532.09354       551.99630       569.77131       585.46973       617.76323       641.58407       656.03005   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       5623413.5      0.19328172      0.38765388      0.58542458      0.78692931      0.99196686       1.2008192       1.4143174       1.6327248       1.8555143       2.0826557       2.3140845       3.2824225       4.5840072       6.0046682       7.5581750       9.2349980       11.036932       12.971054       15.044648       17.269752       19.647599       22.199721       24.921498       27.840065       30.935046       34.246157       37.764270       41.541294       45.543452       64.354349       88.062556       117.25018       151.52800       190.89268       234.15635       279.88596       327.51885       374.67519       420.89669       465.12881       506.32085       544.62661       580.02611       612.72030       642.56791       669.35691       693.35991       714.71579       733.51913       771.90678       799.87979       816.65199   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       6309576.5      0.20841551      0.41822836      0.63200350      0.85009916       1.0722889       1.2989132       1.5309402       1.7686932       2.0115614       2.2595057       2.5124539       3.5741634       5.0083286       6.5840139       8.3189108       10.202986       12.241200       14.443578       16.821316       19.393723       22.164150       25.164050       28.390027       31.881780       35.612872       39.640085       43.953930       48.625948       53.611235       77.460440       108.07516       146.09611       190.81358       241.99199       297.83898       356.37722       416.77957       476.06218       533.64499       588.31499       638.86089       685.55379       728.45363       767.84219       803.62469       835.60642       864.13425       889.42129       911.61889       956.57603       988.90788       1008.0546   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7079464.0      0.22642997      0.45463284      0.68747113      0.92532997       1.1679523       1.4157445       1.6698576       1.9307097       2.1975782       2.4704131       2.7491286       3.9229694       5.5173932       7.2827258       9.2422693       11.386002       13.723824       16.270116       19.042079       22.069287       25.358473       28.954832       32.857078       37.121232       41.712788       46.711164       52.106456       57.992330       64.309429       94.924712       134.67349       184.12588       242.04286       307.83800       378.94144       452.73079       528.07848       601.35543       671.88460       738.32711       799.33588       855.34130       906.51546       953.24473       995.49478       1033.1028       1066.5007       1095.9930       1121.7998       1173.6196       1210.3609       1231.8440   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       7943275.0      0.24807792      0.49841610      0.75422641       1.0159245       1.2832150       1.5565841       1.8374459       2.1263533       2.4224332       2.7256188       3.0358005       4.3472571       6.1401511       8.1434653       10.388510       12.865893       15.592573       18.589374       21.882184       25.514667       29.498438       33.897357       38.712855       44.019682       49.772600       56.079029       62.928337       70.440070       78.536460       118.08952       169.63504       233.49103       307.65060       391.04393       480.14781       571.60181       663.97596       752.99325       837.91608       917.32073       989.75983       1055.8623       1115.9512       1170.5387       1219.6665       1263.2147       1301.7090       1335.5622       1365.0783       1423.8233       1464.8739       1488.5611   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       8912506.0      0.27454799      0.55201095      0.83602529       1.1270379       1.4247016       1.7296095       2.0435456       2.3672542       2.6996599       3.0406733       3.3901489       4.8743888       6.9188227       9.2274848       11.843106       14.757562       17.997421       21.592818       25.581791       30.025616       34.941962       40.418210       46.459026       53.161519       60.466401       68.515550       77.296509       86.953548       97.386975       148.48231       214.88803       296.42656       390.04542       494.05101       603.82183       715.20802       826.49368       932.77896       1033.3205       1126.6566       1211.2856       1288.0773       1357.5377       1420.3182       1476.5492       1526.1728       1569.8315       1608.0656       1641.2757       1706.7649       1751.8452       1777.5238   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       10000000.      0.30751899      0.61883818      0.93813779       1.2658923       1.6016854       1.9462606       2.3019075       2.6696422       3.0481174       3.4372261       3.8367723       5.5423564       7.9118170       10.619102       13.722950       17.217037       21.139579       25.533310       30.452205       35.979401       42.140595       49.052473       56.722951       65.270965       74.619834       84.949373       96.243549       108.67184       122.10736       187.76727       272.42438       375.09695       491.40127       618.91604       751.80701       885.11112       1016.8766       1141.6406       1258.7232       1366.6786       1463.9887       1551.7909       1630.8110       1701.8777       1765.2296       1820.8870       1869.6132       1912.0913       1948.8302       2020.6203       2069.3233       2096.7160   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       11220190.      0.34932474      0.70365723       1.0678831       1.4425059       1.8270199       2.2223911       2.6315987       3.0560122       3.4939264       3.9452205       4.4096319       6.4032583       9.1985571       12.431448       16.182201       20.446285       25.276267       30.731754       36.887201       43.850137       51.655101       60.452145       70.251593       81.195090       93.183161       106.43773       120.93662       136.86825       154.07561       237.67540       344.16870       471.43705       613.50756       767.13998       925.22878       1082.0257       1235.4294       1379.4992       1513.6651       1636.5395       1746.6605       1845.4844       1933.9902       2013.1854       2083.4322       2144.8493       2198.3565       2244.7897       2284.7818       2362.2255       2414.0182       2442.8018   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       12589265.      0.40314145      0.81292591       1.2351690       1.6704167       2.1180476       2.5793484       3.0582175       3.5564797       4.0719617       4.6045264       5.1538253       7.5255055       10.881899       14.809601       19.417517       24.702503       30.732047       37.586880       45.365420       54.202692       64.142660       75.373154       87.905307       101.89836       117.22652       134.15309       152.64557       172.90566       194.74014       299.88906       431.84565       587.00584       757.58508       939.48184       1124.3444       1305.7181       1481.4122       1645.0936       1796.4114       1934.1079       2056.8197       2166.3334       2263.9076       2350.7842       2427.4674       2494.2001       2552.0515       2602.0215       2644.8666       2727.1279       2781.4098       2811.2388   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       14125363.      0.47308135      0.95498939       1.4527852       1.9670815       2.4971079       3.0445942       3.6146393       4.2096694       4.8268977       5.4661774       6.1270559       8.9966214       13.093630       17.937736       23.673884       30.298286       37.894771       46.569304       56.448617       67.694338       80.359674       94.671694       110.63878       128.43282       147.89436       169.32663       192.68154       218.16205       245.53678       375.93841       536.83024       722.80357       924.12132       1135.8551       1348.4509       1554.8259       1752.8573       1935.9546       2104.0199       2255.9660       2390.6158       2510.1377       2616.1067       2709.9848       2792.4370       2863.8435       2925.4575       2978.4314       3023.6615       3109.7971       3165.9145       3196.4116   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       15848960.      0.56446303       1.1406536       1.7372898       2.3550913       2.9930980       3.6536514       4.3434029       5.0654616       5.8162732       6.5956964       7.4031560       10.926682       15.995217       22.037503       29.242970       37.604780       47.220568       58.225697       70.776285       85.059742       101.13584       119.27068       139.46511       161.89259       186.35605       213.19106       242.32725       273.95526       307.80249       467.05130       659.98374       879.14603       1112.7838       1355.1577       1595.6951       1826.8666       2046.6723       2248.3612       2432.2306       2597.4431       2743.0510       2871.6036       2984.9946       3084.9651       3172.3405       3247.6696       3312.3715       3367.7550       3414.8413       3503.7879       3561.0127       3591.7923   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       17782794.      0.68385975       1.3832029       2.1089562       2.8619988       3.6411270       4.4494957       5.2956749       6.1836661       7.1089292       8.0713217       9.0701195       13.446374       19.778975       27.370921       36.464562       47.044485       59.219492       73.155793       89.040595       107.08018       127.33828       150.11540       175.39732       203.34533       233.71880       266.87457       302.71386       341.39885       382.61535       573.98239       801.50712       1055.4743       1322.1457       1595.1823       1863.1284       2118.1056       2358.4444       2577.4095       2775.7077       2952.7882       3108.0143       3244.3387       3364.0065       3469.0104       3560.3557       3638.7526       3705.7758       3762.8689       3811.1946       3901.7758       3959.3888       3990.0939   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       19952632.      0.83927815       1.6988545       2.5925652       3.5215109       4.4841760       5.4847642       6.5342247       7.6375067       8.7888764       9.9882244       11.234651       16.711890       24.668853       34.237202       45.719140       59.084389       74.444959       91.999521       111.96279       134.55087       159.82488       188.11051       219.37060       253.73720       290.92257       331.29083       374.70838       421.29316       470.69070       696.92709       960.77609       1250.2689       1549.8587       1852.6651       2146.6437       2423.8236       2682.9155       2917.2937       3128.2068       3315.4462       3478.7294       3621.4033       3746.0376       3854.8593       3949.0343       4029.4769       4097.9322       4155.9819       4204.9109       4295.9922       4353.3379       4383.6540   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       22387232.       1.0402370       2.1067777       3.2172204       4.3729823       5.5721564       6.8202818       8.1311207       9.5107614       10.951997       12.454721       14.017832       20.898392       30.914565       42.964550       57.416447       74.214484       93.463259       115.39065       140.23394       168.20447       199.35456       234.02217       272.13777       313.78602       358.63050       407.02615       458.79902       514.00389       572.24806       835.29951       1136.3238       1461.1038       1792.4770       2123.3618       2441.3324       2738.4308       3013.9449       3261.5203       3482.9490       3678.4045       3847.9509       3995.2644       4123.2705       4234.4769       4330.2446       4411.6839       4480.6989       4538.9848       4587.9250       4678.4778       4734.9857       4764.6485   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       25118842.       1.2974986       2.6286644       4.0159388       5.4611415       6.9618724       8.5252661       10.168364       11.898403       13.706459       15.592478       17.555122       26.198936       38.783760       53.895357       71.968905       92.911056       116.80365       143.89952       174.44856       208.64066       246.51094       288.39397       334.17832       383.88003       437.11228       494.20208       554.93203       619.28680       686.84062       987.79273       1325.7627       1684.5668       2045.7936       2402.2568       2741.4749       3055.7560       3345.0117       3603.2459       3832.7339       4034.0108       4207.6242       4357.6568       4487.3694       4599.5454       4695.7210       4777.1760       4845.9538       4903.8242       4952.2569       5041.3916       5096.5829       5125.3771   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       28183880.       1.6230434       3.2885293       5.0249476       6.8346571       8.7146578       10.674005       12.733367       14.901124       17.166380       19.529123       21.987770       32.809243       48.539962       67.354520       89.753716       115.59105       144.90669       177.97067       215.03263       256.24046       301.60184       351.42829       405.55936       463.93154       526.11060       592.38142       662.48103       736.30473       813.39996       1152.2236       1525.9295       1916.5975       2304.8518       2683.7620       3041.0343       3369.3483       3669.1400       3934.8401       4169.4194       4373.9092       4549.3804       4700.2662       4830.1180       4941.9655       5037.4758       5118.0827       5185.9221       5242.8232       5290.3003       5377.2773       5430.7702       5458.5268   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       31622776.       2.0287897       4.1101337       6.2800369       8.5415062       10.890813       13.339184       15.911124       18.616078       21.440979       24.385900       27.448997       40.909358       60.416322       83.615611       111.06634       142.55168       178.04741       217.82940       262.13169       311.04350       364.53973       422.89388       485.88926       553.35989       624.82758       700.51477       780.11551       863.44996       950.03988       1325.7313       1732.9285       2152.4017       2564.2633       2961.9839       3333.4508       3671.7434       3978.1992       4247.9312       4484.6399       4689.8511       4865.1217       5015.1533       5143.7595       5254.1330       5348.0602       5427.0771       5493.3973       5548.8630       5595.0261       5679.2524       5730.7489       5757.3453   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       35481352.       2.5261053       5.1160490       7.8148493       10.626312       13.545856       16.587161       19.778635       23.130471       26.627313       30.269319       34.054416       50.646569       74.587405       102.85935       136.06707       173.90526       216.26727       263.42567       315.58311       372.74772       434.84884       502.10085       574.22879       650.97398       731.81443       816.91150       905.91909       998.56436       1094.3567       1504.8196       1942.4106       2386.9896       2818.3090       3230.0572       3610.8824       3954.7562       4264.0104       4534.4965       4770.6008       4974.2873       5147.5207       5295.2394       5421.4008       5529.3484       5620.9223       5697.7537       5762.0793       5815.7416       5860.3048       5941.3278       5990.6121       6015.9597   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       39810752.       3.1241078       6.3240827       9.6555740       13.123328       16.721786       20.467233       24.391775       28.506032       32.792309       37.250831       41.879321       62.103936       91.127186       125.12645       164.73874       209.55390       259.35626       314.39960       374.83634       440.58943       511.54129       587.84246       669.15951       755.12072       845.17356       939.39987       1037.4193       1138.8996       1243.3299       1685.6072       2149.7518       2614.5387       3059.7151       3480.0337       3865.3231       4210.5557       4519.0262       4787.3380       5020.4231       5220.6350       5390.2953       5534.4661       5657.2178       5761.9592       5850.5698       5924.7405       5986.7050       6038.2868       6081.0401       6158.5267       6205.4469       6229.4952   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       44668320.       3.8281967       7.7444979       11.816730       16.050719       20.439818       25.002946       29.775502       34.768177       39.960965       45.354133       50.945288       75.286400       110.00063       150.30989       196.86135       249.12391       306.76946       370.02267       438.97865       513.45503       593.27937       678.52198       768.79397       863.64165       962.47246       1065.3057       1171.7355       1281.3550       1393.6541       1863.8543       2348.9658       2827.6804       3280.7620       3704.3126       4089.4864       4432.2808       4736.8228       5000.4083       5228.4544       5423.5801       5588.4140       5728.0469       5846.6158       5947.5474       6032.7354       6103.8939       6163.2266       6212.5227       6253.3109       6327.0421       6371.5110       6394.2313   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       50118812.       4.6394104       9.3787702       14.299397       19.408375       24.697893       30.189442       35.921144       41.902857       48.112560       54.550514       61.214309       90.104128       131.01958       178.09763       231.98049       292.01089       357.72297       429.30117       506.76302       589.83771       678.29560       772.13385       870.91776       974.09736       1081.0638       1191.7589       1305.7556       1422.5110       1541.5333       2033.6015       2532.9178       3019.1314       3474.4334       3896.3412       4277.3389       4614.3865       4912.3488       5169.1253       5390.4753       5579.2301       5738.2472       5872.5919       5986.4045       6083.0787       6164.5023       6232.3910       6288.9053       6335.7892       6374.5199       6444.3583       6486.3369       6507.7251   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       56234132.       5.5517984       11.213865       17.082195       23.165303       29.454169       35.972584       42.760435       49.827114       57.148578       64.724867       72.553611       106.34639       153.86483       208.03039       269.45699       337.34989       411.12357       490.90787       576.65447       667.98898       764.62899       866.48976       973.08522       1083.6911       1197.6912       1314.9097       1434.9618       1557.2236       1681.2681       2188.1525       2694.8598       3182.5147       3634.9105       4050.9150       4424.3041       4752.8886       5042.1050       5290.4023       5503.7699       5685.1897       5837.6530       5966.1543       6074.7868       6166.8943       6244.3429       6308.8058       6362.3838       6406.7720       6443.3952       6509.2885       6548.7770       6568.8483   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       63095764.       6.5538712       13.226660       20.129648       27.272909       34.646226       42.275301       50.201337       58.431494       66.940421       75.728028       84.792102       123.73812       178.08941       239.47342       308.45792       384.12498       465.75305       553.41990       646.99170       745.91840       849.83157       958.50906       1071.4842       1187.9382       1307.2962       1429.2923       1553.6033       1679.5727       1806.8090       2321.4980       2829.2562       3312.9509       3758.0243       4164.5533       4527.5114       4845.4505       5124.2413       5362.8088       5567.2378       5740.6030       5885.9844       6008.2880       6111.4822       6198.8252       6272.1597       6333.1150       6383.7058       6425.5688       6460.0692       6522.0284       6559.0587       6577.8390   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       70794640.       7.6279118       15.380270       23.383834       31.650511       40.168983       48.966462       58.084141       67.528356       77.272265       87.315007       97.654499       141.87698       203.13781       271.69609       348.06170       431.18073       520.08282       614.75056       714.96440       820.06465       929.69394       1043.5242       1161.1361       1281.6581       1404.5589       1529.5305       1656.2736       1784.1971       1912.8639       2428.8072       2932.0127       3407.1341       3841.2357       4235.4067       4585.7227       4891.3719       5158.4872       5386.3918       5581.2199       5746.0869       5884.0568       5999.9247       6097.5398       6180.0306       6249.1999       6306.6217       6354.2242       6393.5746       6425.9694       6484.0463       6518.6757       6536.2058   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       79432752.       8.7500683       17.627427       26.774306       36.204317       45.905091       55.904491       66.243596       76.925847       87.923855       99.236513       110.86183       160.35697       228.40526       303.74236       386.74397       476.23185       571.10201       671.30692       776.55951       886.17460       999.77844       1117.0112       1237.4599       1360.3052       1484.9681       1611.1990       1738.7016       1866.9064       1995.4325       2506.8738       3000.7638       3463.5025       3883.7042       4263.3170       4599.3319       4891.4616       5146.0452       5362.7102       5547.5066       5703.5983       5833.9984       5943.3363       6035.3222       6112.9550       6177.9788       6231.8942       6276.5410       6313.4133       6343.7416       6398.0366       6430.3433       6446.6675   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
       89125256.       9.8955402       19.917430       30.222031       40.825099       51.713488       62.915668       74.467889       86.361364       98.573660       111.10446       123.95284       178.31963       252.31887       333.32557       421.65366       516.04828       615.32942       719.44957       828.04784       940.49743       1056.3486       1175.2901       1296.9076       1420.4039       1545.2569       1671.1887       1797.9307       1924.9932       2052.0086       2554.0606       3034.7155       3482.0760       3886.1509       4249.5450       4570.0943       4847.9324       5089.4132       5294.5022       5469.0711       5616.2785       5739.0712       5841.8977       5928.2929       6001.1169       6062.0501       6112.5262       6154.2876       6188.7496       6217.0736       6267.7068       6297.7769       6312.9482   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10
   1.0000000e+08       10.976991       22.060801       33.425694       45.090534       57.042383       69.309707       81.915108       94.853266       108.10408       121.66794       135.54449       193.92033       272.63205       357.93718       450.12084       547.85238       649.97890       756.38030       866.73804       980.38892       1096.9353       1216.0385       1337.3046       1460.0222       1583.6582       1707.9388       1832.6568       1957.3729       2081.7016       2570.3665       3034.7383       3464.4377       3850.7358       4196.8442       4501.1485       4764.2399       4992.3596       5185.7356       5350.0567       5488.4245       5603.6738       5700.0667       5780.9704       5849.0979       5906.0523       5953.1917       5992.1558       6024.2839       6050.6704       6097.7868       6125.7226       6139.7973   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10   1.0000000e+10


==> datatabs_readme.txt <==
The 'datatab' tables contain the data for the background flux and associated optical depths of gamma rays for the WMAP5+Fixed ('fixed') and Evolving Dust ('fiducial') models presented in Gilmore, Somerville, Primack, and Dominguez (2012), ArXiv:1104.0671v2

EBL Flux tables (101 rows by 21 columns): the first column is rest frame wavelength in angstroms, and the following columns are the proper flux at the redshifts listed in the header, with units of <erg sec^{-1} cm^{-2} ang^{-1} sr^{-1}>.

Optical depth tables (101 rows by 58 columns):  The first column is OBSERVED gamma-ray energy in MeV, and the following 57 columns are optical depth (tau) for sources at the redshifts indicated in the header.  Recall that attenuation = e^{-tau}.  Some entries are set to 10^10; this just reflects the fact that these redshifts are higher than those for which we are able to obtain emissivity results with our modeling techniques.  

Questions: Please contact Rudy Gilmore <rgilmore@physics.ucsc.edu> 


